Efficient algorithms for the Hadamard decomposition

The Hadamard decomposition is a powerful technique for data analysis and matrix compression, which decomposes a given matrix into the element-wise product of two or more low-rank matrices. In this paper, we develop an efficient algorithm to solve this problem, leveraging an alternating optimization approach that decomposes the global non-convex problem into a series of convex sub-problems. To improve performance, we explore advanced initialization strategies inspired by the singular value decomposition (SVD) and incorporate acceleration techniques by introducing momentum-based updates. Beyond optimizing the two-matrix case, we also extend the Hadamard decomposition framework to support more than two low-rank matrices, enabling approximations with higher effective ranks while preserving computational efficiency. Finally, we conduct extensive experiments to compare our method with the existing gradient descent-based approaches for the Hadamard decomposition and with traditional low-rank approximation techniques. The results highlight the effectiveness of our proposed method across diverse datasets.

==> Graphes/100_100_synth.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
4 0.7830761436481097 4 0.7817122815664084 4 0.7810239605796233 4 0.8004295505625455 
6 0.649740023167509 6 0.6487091406038558 6 0.6579242256049554 6 0.689230452829366 
9 0.49506548308215814 9 0.4938154517088351 9 0.4945906984036792 9 0.5407734410133931 
13 0.32743031057534616 13 0.3337663359215451 13 0.3278830086524674 13 0.3602025981561889 
20 0.12225366970892217 20 0.12900006499253244 20 0.12979466847706997 20 0.16498665321892725 
30 0.004032142049838009 30 0.008393726559007622 30 0.011945438445713762 30 0.03749533590719429 
40 0.0009077994545968613 40 0.00033733590913905437 40 0.0007952754498785083 40 0.012685410383667505 


==> Graphes/250_250_synth.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
4 0.9009774843089149 4 0.9007266581950137 4 0.9029136245201322 4 0.9307821108411688 
6 0.8400022879737261 6 0.8382895333231247 6 0.8394539507395559 6 0.8847999497142272 
9 0.7590768667292876 9 0.7556010759351265 9 0.7579737306054537 9 0.805541063448614 
13 0.6748675243782521 13 0.6565247803322225 13 0.6574114967489963 13 0.753226565524318 
20 0.5085808164639668 20 0.5090910535532612 20 0.5120922808746714 20 0.5810236272467574 
30 0.33542976520030815 30 0.340284202816543 30 0.3434492777577773 30 0.3977720803472562 
40 0.2043214014772091 40 0.21057311656054287 40 0.21383463565346342 40 0.2734379306860963 


==> Graphes/acceleration_comparison.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 
0 1.0 0 1.0 0 1.0 0 1.0 0 1.0 0 1.0 
1 0.790881635204205 1 0.790881635204205 1 0.790881635204205 1 0.7029039133171853 1 0.6746776764501987 1 0.6761895786200322 
2 0.6392065767917007 2 0.6229090504971228 2 0.6229090504971228 2 0.48024362173342616 2 0.45245615096160335 2 0.47335690099014327 
3 0.5272667525550442 3 0.48455497540383785 3 0.48455497540383785 3 0.33960417599380527 3 0.33431340820687677 3 0.3752841248098097 
4 0.4525900776058293 4 0.3794634258975533 4 0.3794634258975533 4 0.2637936984278377 4 0.26921582882590667 4 0.314453395742443 
5 0.40414319207970584 5 0.29661360677945925 5 0.29661360677945925 5 0.21670050007024982 5 0.22833202919988188 5 0.2731751247072336 
6 0.3822439156134922 6 0.23893082406889496 6 0.23893082406889496 6 0.18398331256885972 6 0.19982636685112964 6 0.2431917789822883 
7 0.3822439156134922 7 0.19749967218354145 7 0.19749967218354145 7 0.16148890460684284 7 0.17593006245447743 7 0.22046581497504153 
8 0.2591549711563291 8 0.16488340114224648 8 0.16488340114224648 8 0.14499282081153078 8 0.15731111042145396 8 0.2029828990670486 
9 0.19001688922220772 9 0.1403652445710636 9 0.1403652445710636 9 0.13197073740031295 9 0.14247471601494852 9 0.18876241659369136 
10 0.15210302219485095 10 0.12092767995294079 10 0.12092767995294079 10 0.12146542060652533 10 0.1296885428249488 10 0.1764940803862374 
11 0.12737017370457848 11 0.1046734866002945 11 0.1046734866002945 11 0.11298839144816232 11 0.1185820342134076 11 0.1660544282623403 
12 0.10929511103529742 12 0.09191622606652489 12 0.09191622606652489 12 0.10583013923294422 12 0.11025331377494671 12 0.1574440502322269 
13 0.09677919166325206 13 0.08115429204716151 13 0.08115429204716151 13 0.10086178747256551 13 0.1043522139495496 13 0.15044806033429742 
14 0.08848138803625663 14 0.07247537766859179 14 0.07247537766859179 14 0.09733598960799496 14 0.10023554816271048 14 0.1445975642056631 
15 0.08362158087255303 15 0.06571760191053887 15 0.06571760191053887 15 0.09454230157500972 15 0.0985729584726063 15 0.13948255763813153 
16 0.08229049692923973 16 0.0606480429797614 16 0.0606480429797614 16 0.09222397402171148 16 0.0985729584726063 16 0.1348877025634701 
17 0.08229049692923937 17 0.056372395701739984 17 0.056372395701739984 17 0.09022477992299528 17 0.08813598847488627 17 0.1307187215011127 
18 0.08229049692923937 18 0.05270362858834956 18 0.05270362858834956 18 0.08839424461394386 18 0.08502761939458474 18 0.12693338153451314 
19 0.05835289261160518 19 0.04947309169601989 19 0.04947309169601989 19 0.08662113159216563 19 0.083314601570121 19 0.12350531285507613 
20 0.046581740042430556 20 0.04663988036896281 20 0.04663988036896281 20 0.08491051431306111 20 0.0819245022884748 20 0.12041033113854416 
21 0.04006570854983792 21 0.04439272625511999 21 0.04439272625511999 21 0.08329036234231206 21 0.08058833894943533 21 0.11761058988890084 
22 0.03576500283928788 22 0.042786805016337665 22 0.042786805016337665 22 0.08168522904379641 22 0.07925027124572642 22 0.11504265357341202 
23 0.03228762426935151 23 0.04152953602270752 23 0.04152953602270752 23 0.08012022861199662 23 0.07794084626790687 23 0.11263765634516353 
24 0.02936513940400813 24 0.040499613390842126 24 0.040499613390842126 24 0.07876266212686979 24 0.07659078186710065 24 0.11036182904363148 
25 0.027287205766551612 25 0.03965849772143744 25 0.03965849772143744 25 0.07765554979219241 25 0.07401555170494288 25 0.10821959491501618 
26 0.026070633458186093 26 0.03893586462872093 26 0.03893586462872093 26 0.07668674209888145 26 0.07209969723345203 26 0.10620583540190259 
27 0.02572140881870862 27 0.0382990388754279 27 0.0382990388754279 27 0.07574646110786837 27 0.07064820588364276 27 0.10429148115495257 
28 0.02572140881870862 28 0.03778107122635024 28 0.03778107122635024 28 0.07477865863903996 28 0.07002421190451752 28 0.10245784983133067 
29 0.019127902200328024 29 0.03749577996185791 29 0.03749577996185791 29 0.07377626102995684 29 0.07002421190451752 29 0.10071911454679626 
30 0.015719229110683013 30 0.03749577996185791 30 0.03749577996185791 30 0.07277246027596364 30 0.06621997012800829 30 0.09910438714361354 
31 0.01370543072132285 31 0.030760657634120173 31 0.029387257255580487 31 0.07180750521001002 31 0.06526242687988067 31 0.09762768135409348 
32 0.012308247104028738 32 0.027769259428309025 32 0.026874125973200696 32 0.07093421144276159 32 0.06474344655002483 32 0.09628352100300161 
33 0.011192801643844619 33 0.026372958661398254 33 0.025945879182240884 33 0.07019144958079467 33 0.06426629534050307 33 0.09505762576416064 
34 0.010279023950485092 34 0.025677761795636814 34 0.02554094703606732 34 0.06956351035695806 34 0.06371538731177215 34 0.09393430198964892 
35 0.009586503481327587 35 0.02526543957180043 35 0.025301717713090338 35 0.06900690487758031 35 0.06308370653846174 35 0.09289900697277313 
36 0.009175800385362268 36 0.024994202869363404 36 0.025128314253452796 36 0.0684438065308969 36 0.06240263297908059 36 0.09193873753872589 
37 0.009071308273813881 37 0.02478588435399236 37 0.024983441716854873 37 0.06771932846722575 37 0.0616579248636359 37 0.09104200970745943 
38 0.009071308273813881 38 0.024595216225139074 38 0.024849782546632195 38 0.06666920518551973 38 0.060822674606498296 38 0.09019904575621734 
39 0.007527354675612908 39 0.024402157606075895 39 0.02471902598912893 39 0.06551122482652114 39 0.05993093899160466 39 0.0894021604407798 
40 0.006861391131708909 40 0.024203782116442692 40 0.02458649207766443 40 0.06445445984855454 40 0.05913980776765235 40 0.08864625024449542 
41 0.006486296942761085 41 0.024001879351537678 41 0.02444960805065638 41 0.06340396300723447 41 0.058735537404059096 41 0.08792913808737343 
42 0.006242316621487927 42 0.023803652836553512 42 0.02430791404979125 42 0.06203336717426489 42 0.058735537404059096 42 0.08725119217110404 
43 0.006063726115082393 43 0.02361681075504792 43 0.024163130360593817 43 0.060902142624856964 43 0.05602049247819996 43 0.08661377812407454 
44 0.00592682673903226 44 0.023446460388490034 44 0.024018450027948723 44 0.06001349480791551 44 0.055374733682189696 44 0.08601715205449086 
45 0.005825951516232975 45 0.023292245575575764 45 0.02387753767425709 45 0.059251884368167626 45 0.05501025343230917 45 0.08545924713448053 
46 0.005760649234654359 46 0.02315034252125993 46 0.02374373033666542 46 0.05859247473479023 46 0.05471695544522407 46 0.08493610341622576 
47 0.005741878488895451 47 0.023016256438498136 47 0.023619467088468488 47 0.05802249344148336 47 0.05445501310139515 47 0.08444327387085511 
48 0.005741878488895451 48 0.02288771111350344 48 0.02350597594896003 48 0.05750226838123168 48 0.05421143960144006 48 0.08397699244466066 
49 0.0054442571373141515 49 0.022765119760379263 49 0.023403266504536238 49 0.0570084339949814 49 0.05397892080386032 49 0.08353442782768429 
50 0.005324304579160672 50 0.022647222760221703 50 0.023310382956154316 50 0.05650336314029244 50 0.053744910544951736 50 0.0831133147411295 
51 0.00525480666107415 51 0.022528979199272495 51 0.023225733660581182 51 0.05592337149489322 51 0.05348917865170266 51 0.0827117039104126 
52 0.005201828210060058 52 0.022404144982188037 52 0.02314734197625564 52 0.05520601201173127 52 0.053217241872296234 52 0.08232813976694041 
53 0.0051525245930826484 53 0.02226792985979691 53 0.02307301996666815 53 0.054436456548262416 53 0.05300671631289142 53 0.08196203991164708 
54 0.005101355675521296 54 0.0221232761976729 54 0.023000542091862097 54 0.053718361973723656 54 0.05290475551933131 54 0.08161393378311453 
55 0.0050456869520030655 55 0.02198624176263546 55 0.022927890827394746 55 0.05307560430905612 55 0.05290475551933131 55 0.08128528711390172 
56 0.004985544686707252 56 0.021868275223686378 56 0.022853570106375603 56 0.052454987278304416 56 0.05219531514872044 56 0.08097781417342147 
57 0.0049446006322393125 57 0.02177099605794641 57 0.02277682704933257 57 0.05178014763432582 57 0.052002129202550304 57 0.08069255305841719 
58 0.004944600632238948 58 0.021693696146879174 58 0.02269749741322774 58 0.05106674134980184 58 0.05186819378601918 58 0.08042924869849177 
59 0.004944600632238948 59 0.0216331145204923 59 0.02261538943067661 59 0.05030389919586266 59 0.051730925485222755 59 0.08018635187167089 
60 0.0033198795521335012 60 0.02158499792851872 60 0.022529510148286594 60 0.04947024897000884 60 0.05156882724365613 60 0.0799614525520033 
61 0.0025539977337711668 61 0.021545406664404673 61 0.022437515151561872 61 0.04853796657606063 61 0.051359612663471096 61 0.07975178074973598 
62 0.002098969124566548 62 0.021510433977859785 62 0.022335873625863135 62 0.04772769755901249 62 0.05106707292070199 62 0.07955456743860706 
63 0.0017480828608938 63 0.021475846800403084 63 0.02222181756625751 63 0.04703775771706539 63 0.050653533752233804 63 0.07936724966614137 
64 0.0014633774499271867 64 0.021436512055736483 64 0.022097586172658067 64 0.04644364403286792 64 0.05015485759571219 64 0.07918757671676172 
65 0.0012749677126224314 65 0.021384367990296346 65 0.0219728816048212 65 0.045916000480902774 65 0.04961803150104482 65 0.07901366689972225 
66 0.0011554907739219323 66 0.02130549855496129 66 0.02185827450295173 66 0.045451763228804044 66 0.049130312834557585 66 0.07884403785990268 
67 0.0010891866902215475 67 0.021184182831868084 67 0.021757360066705037 67 0.04506919835190685 67 0.04888936410856585 67 0.07867761270354416 
68 0.0010724254943736973 68 0.021025072938514747 68 0.02166960407456062 68 0.044783636131312435 68 0.04888936410856585 68 0.07851369521894679 
69 0.0010724254943736973 69 0.02086170080733417 69 0.021593795109208034 69 0.04460521546328206 69 0.04738069296286739 69 0.07835191061406953 
70 0.0008250739818037269 70 0.0207359858293226 70 0.0215277950910126 70 0.04453209831036674 70 0.046978619517733834 70 0.07819212055312819 
71 0.0007282454151642831 71 0.02066863004389233 71 0.021468240866326455 71 0.04453209831036674 71 0.04664932497281458 71 0.07803433417028066 
72 0.0006767100621581522 72 0.020668630043891967 72 0.021410621075051928 72 0.04220607606827778 72 0.046325536238401584 72 0.07787863925733936 
73 0.0006449546560592907 73 0.020668630043891967 73 0.02134890560257468 73 0.04127129466636586 73 0.0460755352616915 73 0.07772516600608742 
74 0.0006219503957037013 74 0.01807180709587418 74 0.02127414882093415 74 0.04079212687923761 74 0.04587362735525108 74 0.07757407717287047 
75 0.0006040765650321743 75 0.016951199354089848 75 0.02117116914088625 75 0.040499587371412175 75 0.045697367157651506 75 0.07742556605524349 
76 0.0005904641949297263 76 0.016413160723585073 76 0.021012850497186625 76 0.040254341585147416 76 0.04553378775644519 76 0.07727984449246922 
77 0.0005813843060158454 77 0.016152092897705222 77 0.020760212118952133 77 0.040020485205112005 77 0.045379450792190044 77 0.07713711469673586 
78 0.0005786469198936246 78 0.0160139063044941 78 0.020394755297679423 78 0.03982589015801685 78 0.04523960052507034 78 0.07699753206165898 
79 0.0005786469198936246 79 0.01592241472381025 79 0.019965661027719024 79 0.039679497816263155 79 0.04512846883428213 79 0.07686117241721062 
80 0.0005330478629156003 80 0.015851908131321316 80 0.01954362243316264 80 0.039573131238524274 80 0.04507433141168242 80 0.07672801398977139 
81 0.0005122367903264495 81 0.015794593236001103 81 0.01915016659492697 81 0.039494960957849136 81 0.04507433141168242 81 0.0765979361679952 
82 0.000498324383639587 82 0.01574862675349369 82 0.01877906169309706 82 0.039434625053278625 82 0.04507433141168242 82 0.07647073069109826 
83 0.0004861378490903769 83 0.01571160679337038 83 0.01843570052816505 83 0.03938422530706249 83 0.04462047954114432 83 0.07634611920370564 
84 0.0004736470207163689 84 0.01568181621616014 84 0.018136741630286026 84 0.03933932179245906 84 0.044530625234361514 84 0.07622377311434524 
85 0.00046045216572630283 85 0.01565766333789288 85 0.017872772223317904 85 0.03929781139595032 85 0.044484420583126044 85 0.07610333469044388 
86 0.00044728943787997796 86 0.01563793402583731 86 0.017629764312852434 86 0.03925826709564777 86 0.04444654470231361 86 0.07598444045697507 
87 0.0004364254228041931 87 0.015621518393664092 87 0.01741619725185306 87 0.0392192485119411 87 0.04440818494448202 87 0.07586674848462877 
88 0.00043262482370177725 88 0.01560751439420115 88 0.01724080451706663 88 0.039179523346831266 88 0.044367029965090156 88 0.07574996975359839 
89 0.00043262482370177725 89 0.015595152918395333 89 0.017102683909039622 89 0.0391383663563786 89 0.044323702131021 89 0.07563390030244814 
90 0.00043262482370177725 90 0.015583763761609675 90 0.016997158803298017 90 0.039095776719468456 90 0.04428120149858855 90 0.07551844590993856 
91 0.00034217340583447 91 0.015572740580937914 91 0.016917328593146954 91 0.039052400489230005 91 0.04424345058776719 91 0.07540362710280328 
92 0.00030185031536271234 92 0.015561544209503661 92 0.016857888850724125 92 0.03900902044235974 92 0.044213639827501684 92 0.07528955378891428 
93 0.000275402368175614 93 0.015549648792939451 93 0.016814287067221278 93 0.03896633720950277 93 0.04419375857016275 93 0.07517636903178686 
94 0.00025337045068184996 94 0.015536531961644864 94 0.016781914725365672 94 0.03892497525519627 94 0.044185758101424756 94 0.07506417709615494 
95 0.00023202121602676498 95 0.015521694872614027 95 0.016757394582014144 95 0.03888559066319015 95 0.044185758101424756 95 0.07495298133428621 
96 0.00021017444182233882 96 0.015504666291851958 96 0.016738631529932893 96 0.038848861207782186 96 0.04414120318654803 96 0.07484265384597343 
97 0.00018812951804169912 97 0.015485052880128709 97 0.016724221220889998 97 0.038815385656693915 97 0.04413264370921175 97 0.07473294384900869 
98 0.00016869326907719735 98 0.015462567779850507 98 0.016713703856847697 98 0.0387855396314548 98 0.04412829151163764 98 0.07462351695780495 
99 0.00016101291097097108 99 0.015437069580384813 99 0.016707048573020234 99 0.03875934347749507 99 0.04412496097691225 99 0.07451401136202546 
100 0.00016101291097097108 100 0.015408603109054382 100 0.01670432101775025 100 0.03873638503883881 100 0.044121973926744294 100 0.07440409823784751 


==> Graphes/cam_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.09359083163149677 12 0.09884555389536649 12 0.10197818305187883 12 0.10712949527662263 
24 0.05810649412802124 24 0.058899762401407894 24 0.059157915461308816 24 0.07084577615816465 
36 0.04087588093621709 36 0.04324013103642226 36 0.0425367211910914 36 0.05222739448310917 
48 0.030382872684607515 48 0.03231902196717986 48 0.03123701705030652 48 0.04072401683836969 


==> Graphes/cam_ciaperoni_time.txt <==
x1 y1 x2 y2 
 0.1222170979961249  0.12221709799612492 
0.2228989601135254 0.10801933148802957 0.0030188560485839844 0.12221709799612492 
0.44516897201538086 0.09445866911288311 2.1734700202941895 0.11446354428629212 
0.670917272567749 0.08668485857540478 4.352025032043457 0.10637845235787517 
0.8859169483184814 0.08216093315893125 6.435521841049194 0.09873836780685066 
1.1110305786132812 0.07956510927807796 8.518070697784424 0.09418543441285399 
1.3278613090515137 0.07780881146919547 10.643484592437744 0.09206818780664476 
1.5552482604980469 0.07658596839265508 12.741434335708618 0.09144702712965133 
1.7561988830566406 0.07573770698959532 14.829054355621338 0.0915816888481348 
1.9797565937042236 0.07515506356820638 17.000555276870728 0.08322535883461561 
2.189142942428589 0.07471597879871385 19.154741287231445 0.08260953811160106 
2.3968751430511475 0.07437139655820033 21.337252378463745 0.08216012160246587 
2.5989489555358887 0.07410978448293692 23.492087841033936 0.08180972229634087 
2.80295991897583 0.0739220558971465 25.625252723693848 0.08152513115542984 
3.0155656337738037 0.07381076014103001 27.84625768661499 0.0812903175245836 
3.2180705070495605 0.07378907108584215 29.957376956939697 0.08109584196194855 
3.441901683807373 0.07378907108584215 32.0951132774353 0.0809334219694776 
3.6522068977355957 0.07328949629773462 34.24056673049927 0.0808069340284112 
3.8679730892181396 0.0730188584484644 36.395482301712036 0.08074212176964515 
4.077291011810303 0.07281394469869773 38.584402322769165 0.08071092326355128 
4.30750846862793 0.0726484069581654 40.782121896743774 0.08070214465263902 
4.518284797668457 0.072509622490814 42.95325994491577 0.08071080528598708 
4.724252462387085 0.07239504226539495 45.110421657562256 0.07682376581984239 
4.935358285903931 0.07230500858975612 47.2604341506958 0.07665070197488437 
5.147375106811523 0.07224492698820077 49.35900115966797 0.07649486380188505 
5.357914209365845 0.07222783620084926 51.49547815322876 0.0763502183544247 
5.566892862319946 0.07222783620084924 53.65261626243591 0.07621402602793759 
5.776097297668457 0.07222783620084924 55.76945900917053 0.07608460956766738 
5.9890687465667725 0.07191141930020135 57.825326442718506 0.07596079083922937 
6.1879355907440186 0.07173585704859851 59.926064014434814 0.07584172632889406 
6.403029441833496 0.07159421585801726 62.00358057022095 0.07572686362993465 
6.614201784133911 0.071473539479243 64.05751514434814 0.07561591088671334 
6.813769817352295 0.07136909624221158 66.1377010345459 0.0755087628538782 
7.024941682815552 0.07128101911486893 68.23456120491028 0.07540538922322546 
7.230143785476685 0.07121143706298523 70.4335687160492 0.07530574386405273 
7.442215442657471 0.07116531763674107 72.55014157295227 0.07520973698541646 
7.655202388763428 0.07115201576836686 74.22117853164673 0.0751172550191753 
7.88423228263855 0.07115201576836686 75.72816133499146 0.07502818924077595 
8.095211505889893 0.07093242593935666 77.2071180343628 0.07494245002088366 
8.311758995056152 0.07079684441713305 78.69206976890564 0.07485996479360972 
8.51944088935852 0.07068650736662566 80.18326544761658 0.07478066745984412 
8.729831218719482 0.0705947086765794 81.67635154724121 0.07470448695085846 
8.938318967819214 0.07051795029509064 83.15744400024414 0.07463133910461835 
9.1410071849823 0.07045547336546952 84.65557169914246 0.07456112277697736 
9.366051435470581 0.07040785915277457 86.18726754188538 0.07449371941754754 
9.599194288253784 0.07037704573874197 87.77249646186829 0.07442899484577215 
9.843091249465942 0.07036817379752013 89.37919616699219 0.07436680202423401 
10.079931497573853 0.07036817379752013 90.96647810935974 0.07430698384369593 
10.312069654464722 0.0702186198742298 92.54927587509155 0.07424937514522159 
10.54891586303711 0.0701265545856883 94.22929191589355 0.07419380334560371 
10.78871774673462 0.07005293043684024 95.83008098602295 0.07414008708141168 
11.022009372711182 0.06999144348034458 97.4351077079773 0.074088032317037 
11.249815940856934 0.06994014774015482 99.0266375541687 0.07403742575831276 
11.480729103088379 0.0698981919879575 100.6270740032196 0.07398802745276016 
11.710043668746948 0.06986594460017945 102.21801137924194 0.07393957128383395 
11.941785097122192 0.06984501248227773 103.79420018196106 0.07389179743041319 
12.176287174224854 0.0698390834690444 105.3921627998352 0.07384455342500933 
12.40685749053955 0.0698390834690444 107.02552509307861 0.07379794856608968 
12.638415098190308 0.06974123065720393 108.61246013641357 0.07375239176928153 
12.876948356628418 0.06967668829225919 110.20423436164856 0.07370835895126526 
13.105825662612915 0.06962347367979205 111.8072521686554 0.07366611681022979 
13.33983302116394 0.06957811046459289 113.40355372428894 0.07362569091004416 
13.56795072555542 0.06953951566872217 114.99820017814636 0.07358698578637407 
13.8020498752594 0.06950707739668661 116.59246945381165 0.07354988099461605 
14.043087005615234 0.06948145459220699 118.2061870098114 0.07351426849627779 
14.277300834655762 0.06946442948566948 119.81640601158142 0.07348005774731474 
14.510968923568726 0.06945950172060333 121.44242715835571 0.07344717087025768 
14.749889373779297 0.06945950172060333 123.14191222190857 0.07341553812207376 
14.986746788024902 0.0693776672554407 124.7090232372284 0.07338509596527223 
15.22196888923645 0.06932305015549951 126.28780817985535 0.07335578636902482 
15.46181845664978 0.06927749327327788 127.87656617164612 0.07332755557673534 
15.699509620666504 0.06923792947494324 129.45840740203857 0.07330035195115793 
15.937922477722168 0.06920370989717281 131.0360143184662 0.07327412379414541 
16.1757972240448 0.06917469611720288 132.6091434955597 0.07324881818502886 
16.40717101097107 0.06915154194505276 134.16814589500427 0.07322438112432525 
16.636208057403564 0.06913590620209642 135.75254154205322 0.0732007584843044 
16.87550926208496 0.06913138283501867 137.37412238121033 0.07317789702984605 
17.111138343811035 0.06913138283501867 138.9625084400177 0.07315574502602108 
17.342806577682495 0.0690579222305841 140.54260849952698 0.07313425233298926 
17.578782558441162 0.06901005867948665 142.14432978630066 0.07311337014688868 
17.811217308044434 0.06897013024622937 143.74996280670166 0.07309305063604662 
18.041779041290283 0.06893555871029058 145.3558509349823 0.07307324671782152 
18.277326345443726 0.06890536828723112 146.9513554573059 0.07305391219662663 
18.508272647857666 0.0688794596095599 148.55799865722656 0.07303500246953148 
18.751056671142578 0.06885843840875444 150.15764355659485 0.07301647599316242 
18.988157510757446 0.06884404374721605 151.74704337120056 0.07299829665721606 
19.21981453895569 0.06883971749030401 153.37799668312073 0.07298043707253675 
19.453099012374878 0.06883971749030401 155.3010585308075 0.07296288250708839 
19.69496774673462 0.06876472534324388 156.8930470943451 0.07294563479061432 
19.93521213531494 0.06871499268905727 158.47319746017456 0.07292871506555883 
20.18000054359436 0.06867347765625478 160.0490927696228 0.07291216403489556 
20.42022967338562 0.0686376128257431 161.66451811790466 0.07289603865465287 
20.659046173095703 0.06860635599932564 163.26050114631653 0.07288040517961614 
20.899742364883423 0.0685798885604537 164.87123489379883 0.0728653298174629 
21.161208629608154 0.06855883441001459 166.48222279548645 0.07285086930253225 
21.401952505111694 0.06854493595505472 168.0871603488922 0.07283706381253446 
21.646801471710205 0.06854099071466206 169.70012164115906 0.07282393371641596 
21.891157627105713 0.06854099071466203 171.3097846508026 0.07281148021169608 
22.127309799194336 0.06854099071466203 172.88757467269897 0.07279968875378644 
22.37303400039673 0.06846982593971195 174.45912337303162 0.07278853374033306 
22.61414074897766 0.06842632724311866 176.02379369735718 0.07277798313222107 
22.85950541496277 0.06839112625274517 177.5919599533081 0.07276800222666514 
23.095888137817383 0.06836144999858075 179.17294716835022 0.07275855631907627 
23.335928916931152 0.0683364182611537 180.73048090934753 0.0727496123353757 
23.571024656295776 0.06831614771097372 182.29144382476807 0.07274113967104591 
23.80811619758606 0.06830085317398353 183.8659861087799 0.07273311049536745 
24.04704260826111 0.06829123095618807 185.45927572250366 0.07272549973555593 
24.284246683120728 0.06828858895936614 187.22382736206055 0.07271828489309703 
24.52407169342041 0.06828858895936614 189.5102038383484 0.07271144578813347 
24.768178939819336 0.06824551605609748 191.34069633483887 0.0727049642859543 
25.007248163223267 0.0682138226915955 192.89834451675415 0.07269882403261141 
25.246426343917847 0.06818640898238489 194.46806001663208 0.07269301021119992 
25.485159397125244 0.06816234580549259 196.0565378665924 0.07268750932259073 
25.722123861312866 0.06814096406006732 197.6357388496399 0.07268230899119044 
25.956501960754395 0.06812214466136078 199.2491316795349 0.07267739779531826 
26.195240020751953 0.06810620789564588 200.80915570259094 0.07267276512161279 
26.451820850372314 0.06809538563288574 202.35663056373596 0.07266840104274024 
26.72030234336853 0.06809257949432188 203.92229509353638 0.07266429621731108 
26.983418941497803 0.06809257949432188 203.92327523231506 0.07266429621731108 
27.245041608810425 0.06805028618033133   
27.476099014282227 0.06801802887021403   
27.707172632217407 0.06798935859836933   
27.951002597808838 0.06796472759487342   
28.190199375152588 0.06794410339588969   
28.428894996643066 0.06792747559424853   
28.665421724319458 0.0679147608367229   
28.91182041168213 0.06790673710500823   
29.14573383331299 0.06790454089805724   
29.378941774368286 0.06790454089805724   
29.61914038658142 0.06786864465995598   
29.857171535491943 0.0678418313616022   
30.09791326522827 0.06781852840587974   
30.337955236434937 0.0677985765780268   
30.570759057998657 0.06778148716870101   
30.811763525009155 0.06776745193886735   
31.045241594314575 0.06775671187897715   
31.272099494934082 0.06774982896875784   
31.50588870048523 0.06774792275715749   
31.74486756324768 0.06774792275715749   
31.982850074768066 0.06771649905704259   
32.21209764480591 0.06769229519526862   
32.44841432571411 0.06767093443608374   
32.692166566848755 0.06765244897933907   
32.93635320663452 0.06763640288980087   
33.173062801361084 0.06762297506059514   
33.41003680229187 0.06761250255249747   
33.64178252220154 0.06760567119785736   
33.88430094718933 0.06760374410669251   
34.12655186653137 0.0676037441066925   
34.361912965774536 0.0676037441066925   
34.59412169456482 0.06756726362335017   
34.828930139541626 0.06754150236744218   
35.059037923812866 0.06751945346504756   
35.29705452919006 0.0675005938320285   
35.52820825576782 0.06748428399151729   
35.76024770736694 0.06747061057596988   
36.000065088272095 0.06745994305492782   
36.23396968841553 0.06745299595388919   
36.46845769882202 0.06745104510964268   
36.69630265235901 0.06745104510964268   
36.935741662979126 0.06741909732089117   
37.16324853897095 0.06739530910584295   
37.392982959747314 0.06737473784226056   
37.61786437034607 0.06735711473553402   
37.85273289680481 0.06734188775820572   
38.087048292160034 0.06732919476086517   
38.31436491012573 0.06731938447317481   
38.54094195365906 0.06731308025146686   
38.7861967086792 0.06731133702625801   
39.01721930503845 0.067311337026258   
39.25676989555359 0.067311337026258   
39.496991872787476 0.06728008143467641   
39.73093271255493 0.06725776635427319   
39.96213412284851 0.06723894812021025   
40.2063946723938 0.06722308318622382   
40.44598388671875 0.06720952648369892   
40.68315839767456 0.06719836667135003   
40.930007457733154 0.06718983715216953   
41.17222309112549 0.06718439969723287   
41.403825759887695 0.06718290529103607   
41.64878225326538 0.06718290529103607   
41.887258529663086 0.06715886409255864   
42.12377119064331 0.06714046776452075   
42.36448836326599 0.06712449844841283   
42.596071004867554 0.0671108734095362   
42.83196687698364 0.0670991764371782   
43.07901310920715 0.06708952339618313   
43.31412696838379 0.06708213620370478   
43.55007028579712 0.06707741376120452   
43.78173828125 0.06707610968410285   
44.01999068260193 0.06707610968410285   
44.26733040809631 0.06705498424836964   
44.500773191452026 0.06703886126605661   
44.73306846618652 0.06702486839224632   
44.96407461166382 0.06701294676355068   
45.194251537323 0.06700274087097469   
45.428069829940796 0.06699433910023693   
45.65418195724487 0.06698793229567068   
45.88679885864258 0.06698385135865183   
46.13325262069702 0.06698272879413132   
46.36887979507446 0.06698272879413131   
46.61214828491211 0.06698272879413131   
46.85111093521118 0.06696252486252563   
47.09299898147583 0.06694786716128574   
47.32488656044006 0.06693536397531379   
47.55690550804138 0.06692481084951235   
47.78486919403076 0.0669158538059147   
48.02805757522583 0.06690852549838612   
48.26178765296936 0.06690295749120251   
48.490763664245605 0.06689941002344825   
48.73093390464783 0.06689843257367172   
48.959240198135376 0.0668984325736717   
49.202924489974976 0.06689843257367169   
49.44681215286255 0.06689843257367167   
49.68501543998718 0.06689843257367167   
49.928022623062134 0.06687674375197729   
50.161131143569946 0.06686271586186748   
50.390445947647095 0.06685115081518203   
50.625203371047974 0.0668414863420049   
50.858482122421265 0.06683335503776801   
51.09184813499451 0.06682673890220392   
51.33732080459595 0.06682174642117857   
51.57201671600342 0.06681858376382677   
51.8117573261261 0.06681771866212323   
52.052011489868164 0.06681771866212322   
52.2902991771698 0.06681771866212322   
52.52602028846741 0.06680224683395307   
52.75698280334473 0.06679081999867396   
52.988964796066284 0.06678090259142365   
53.22700548171997 0.06677245446360607   
53.46024799346924 0.06676526425302083   
53.69113755226135 0.0667593558262387   
53.934120416641235 0.06675485328381746   
54.17682957649231 0.06675197542498211   
54.405964612960815 0.06675118297190952   
54.63491129875183 0.06675118297190952   
54.872758626937866 0.06673824392046093   
55.10815691947937 0.06672812750576487   
55.3397376537323 0.06671912968385615   
55.56813621520996 0.06671133019972307   
55.79601049423218 0.06670461006040015   
56.024245738983154 0.06669902959194268   
56.26087737083435 0.06669474171560612   
56.48790502548218 0.06669198478845166   
56.72531342506409 0.06669122328855043   
56.96006488800049 0.06669122328855041   
57.202195167541504 0.06669122328855041   
57.47388672828674 0.06667732096764285   
57.741931200027466 0.06666715449062723   
58.00804018974304 0.06665828629932827   
58.25387763977051 0.06665065942620824   
58.49079656600952 0.0666441180399944   
58.72041893005371 0.06663870836788803   
58.94928193092346 0.06663455820989445   
59.1793999671936 0.06663189443896986   
59.41313815116882 0.06663115983157901   
59.64287257194519 0.06663115983157901   
59.88003206253052 0.06661911476722031   
60.11396241188049 0.06660977580677495   
60.34826350212097 0.0666014361009231   
60.572781801223755 0.0665941684950753   
60.806350231170654 0.06658788260532768   
61.03823184967041 0.06658264598005009   
61.26816153526306 0.06657860119212955   
61.50023913383484 0.06657599227814605   
61.72394919395447 0.06657526985407437   
61.95572900772095 0.06657526985407437   
62.18693280220032 0.06656333971883824   
62.41897702217102 0.0665541122990057   
62.64824724197388 0.06654586088545783   
62.88415050506592 0.06653865529270198   
63.117257595062256 0.06653240882119241   
63.34572219848633 0.06652719142373086   
63.5718355178833 0.06652314625324801   
63.806777238845825 0.06652053011656184   
64.04595828056335 0.0665198032587903   
64.27639651298523 0.0665198032587903   
64.51189255714417 0.0665077656599917   
64.74724006652832 0.06649849624898027   
64.98326325416565 0.06649019102295865   
65.2184407711029 0.06648292359100084   
65.46200704574585 0.0664766091428769   
65.69793748855591 0.0664713189421133   
65.93426585197449 0.06646719664775191   
66.17223954200745 0.0664645176013263   
66.40902733802795 0.06646376848439581   
66.64578986167908 0.06646376848439581   
66.89309024810791 0.06645133818177362   
67.12518787384033 0.06644186019258394   
67.35173153877258 0.06643335745656664   
67.59423828125 0.0664258967340364   
67.82843470573425 0.06641939403984258   
68.0581624507904 0.06641392090628906   
68.309317111969 0.06640962567969207   
68.56580448150635 0.06640681204499842   
68.8231451511383 0.06640601715674155   
69.0730037689209 0.06640601715674153   
69.30219554901123 0.06640601715674153   
69.54278612136841 0.06639101525131252   
69.78037309646606 0.06638049534187197   
70.01600694656372 0.06637123185178677   
70.24089813232422 0.06636313439844412   
70.46642208099365 0.06635606448322971   
70.70340466499329 0.06635006638136895   
70.93680000305176 0.0663452732577786   
71.177250623703 0.06634204106152872   
71.41036915779114 0.06634108473569762   
71.64698219299316 0.06634108473569758   
71.88509202003479 0.06634108473569758   
72.12331032752991 0.06632160307578057   
72.35676836967468 0.0663089539966239   
72.59925889968872 0.06629802813632794   
72.83780598640442 0.06628854660436052   
73.07599210739136 0.06628034119796394   
73.31585931777954 0.06627344077859915   
73.55678486824036 0.06626800203698802   
73.79918813705444 0.06626442263821335   
74.03275871276855 0.06626340436704992   
74.27105808258057 0.06626340436704992   
74.4989116191864 0.06624666494171688   
74.72889828681946 0.06623479040698642   
74.96874570846558 0.06622428865104735   
75.20674538612366 0.06621508597967823   
75.44726586341858 0.06620703746396575   
75.68926095962524 0.06620019931929727   
75.93078255653381 0.06619476227342787   
76.17193627357483 0.06619115435879125   
76.41111469268799 0.06619011695784059   
76.6540162563324 0.06619011695784055   
76.89199113845825 0.06619011695784055   
77.13303518295288 0.06617054043234444   
77.36981225013733 0.06615780188046767   
77.60600090026855 0.06614682515199892   
77.84697127342224 0.06613726713392505   
78.09198021888733 0.06612892447120877   
78.33040571212769 0.06612182503046221   
78.57220458984375 0.06611614179382198   
78.81233334541321 0.06611233250001237   
79.0469720363617 0.06611122095460982   
79.28481268882751 0.06611122095460978   
79.52206659317017 0.06611122095460972   
79.77295422554016 0.06611122095460968   
80.00573134422302 0.06611122095460965   
80.2480001449585 0.06611122095460965   
80.48899126052856 0.06607990348892757   
80.72792720794678 0.06606295436254299   
80.96815204620361 0.06604916843512496   
81.21305537223816 0.0660373285637192   
81.44932532310486 0.06602710425836068   
81.68590116500854 0.06601848421253279   
81.92963314056396 0.06601161995189023   
82.17201113700867 0.06600702106792457   
82.40319180488586 0.06600567312392122   
82.63772630691528 0.06600567312392122   
82.88195466995239 0.06598344973003009   
83.11833453178406 0.06596850645286964   
83.35875010490417 0.06595565990123219   
83.59635663032532 0.06594446031161626   
83.83921360969543 0.06593468730216694   
84.07822847366333 0.06592639384146348   
84.31738996505737 0.06591976808162396   
84.5579686164856 0.06591532578221532   
84.80307674407959 0.06591402841300331   
85.04495334625244 0.06591402841300331   
85.2889142036438 0.06589278187271615   
85.53374814987183 0.06587872474795178   
85.76897621154785 0.06586684484589442   
86.00221824645996 0.06585661633246928   
86.24711918830872 0.0658478204481039   
86.4858250617981 0.06584045604722197   
86.72308897972107 0.06583465458699875   
86.96205854415894 0.06583081879850963   
87.19774556159973 0.06582971277730919   
87.42586827278137 0.06582971277730913   
87.66090655326843 0.06582971277730913   
87.89642906188965 0.06580899414072548   
88.14926648139954 0.06579629289980023   
88.41517496109009 0.06578576915721926   
88.68171906471252 0.06577682680174134   
88.95184969902039 0.06576926439212089   
89.18992638587952 0.06576302731022646   
89.4237928390503 0.06575818387786687   
89.66993451118469 0.06575502199322177   
89.9019787311554 0.06575411849375684   
90.1328673362732 0.06575411849375681   
90.36172342300415 0.06575411849375681   
90.59513521194458 0.06573737401799441   
90.82487916946411 0.06572668283542821   
91.05417776107788 0.06571764768078266   
91.28487825393677 0.0657099028895714   
91.51788640022278 0.06570331162651649   
91.75691843032837 0.06569787284874173   
91.99479818344116 0.06569366524453868   
92.2318365573883 0.06569093701571199   
92.47203159332275 0.06569016621681797   
92.70929217338562 0.06569016621681789   
92.95815134048462 0.06569016621681789   
93.19719791412354 0.0656761093317809   
93.43291807174683 0.06566680024477328   
93.66042900085449 0.06565879910900031   
93.90178918838501 0.06565190341917448   
94.13814783096313 0.06564601634307707   
94.38220286369324 0.06564113599948523   
94.62292528152466 0.06563734078076351   
94.86476564407349 0.06563486741815618   
95.09778904914856 0.06563416550285821   
95.3331458568573 0.06563416550285821   
95.56396150588989 0.06562276320832214   
95.79321241378784 0.06561450995240542   
96.0333080291748 0.06560723297875487   
96.27218961715698 0.06560089011841339   
96.51181554794312 0.06559541569504099   
96.75215888023376 0.06559083287232634   
96.98573136329651 0.06558724318294729   
97.2254285812378 0.06558489026575642   
97.47115659713745 0.06558422065044885   
97.71210074424744 0.06558422065044885   
97.95445966720581 0.0655732904125714   
98.18790173530579 0.06556541091743329   
98.42518210411072 0.0655584786270679   
98.66104936599731 0.06555243747404256   
98.89179682731628 0.06554722047328125   
99.13213658332825 0.06554285233802581   
99.37421011924744 0.0655394338584866   
99.61003041267395 0.06553719578758489   
99.85921216011047 0.06553656037973268   
100.11110377311707 0.06553656037973263   
100.35604524612427 0.06553656037973263   
100.61571025848389 0.06552477940600035   
100.84789752960205 0.06551684588823305   
101.07496929168701 0.06550998990737986   
101.3127212524414 0.06550405900459275   
101.54821872711182 0.06549896775582781   
101.7886369228363 0.06549472451606317   
102.02002191543579 0.06549141402743584   
102.25530219078064 0.06548925190420622   
102.4930739402771 0.06548863906302298   
102.73838829994202 0.06548863906302298   
102.98781514167786 0.06547855223903307   
103.22797322273254 0.06547117725944476   
103.4618489742279 0.06546465905147057   
103.69382619857788 0.0654589356107875   
103.95599341392517 0.06545394346684542   
104.19903445243835 0.0654497230827326   
104.43814373016357 0.06544638274950762   
104.67889475822449 0.06544417054192662   
104.91907596588135 0.06544353554892708   
105.16086530685425 0.06544353554892694   
105.39882206916809 0.06544353554892687   
105.64067721366882 0.06544353554892687   
105.87787580490112 0.06542983343914446   


==> Graphes/cam_ciaperoni_time_same.txt <==
x1 y1 x2 y2 
0 0.1222170979961249 0 0.12221709799612492 
0.23805689811706543 0.10801933148802957 0.0029783248901367188 0.12221709799612492 
0.44867467880249023 0.09445866911288311 1.8012409210205078 0.11446354428629212 
0.6771144866943359 0.08668485857540478 3.344775676727295 0.10637845235787517 
0.8838438987731934 0.08216093315893125 4.892902612686157 0.09873836780685066 
1.0899381637573242 0.07956510927807796 6.491899013519287 0.09418543441285399 
1.2995638847351074 0.07780881146919547 8.086000442504883 0.09206818780664476 
1.5058400630950928 0.07658596839265508 9.647876977920532 0.09144702712965133 
1.7128899097442627 0.07573770698959532 11.202926397323608 0.0915816888481348 
1.9448533058166504 0.07515506356820638 12.806866645812988 0.08322535883461561 
2.15185284614563 0.07471597879871385 14.404725551605225 0.08260953811160106 
2.373837947845459 0.07437139655820033 16.39593243598938 0.08216012160246587 
2.575528621673584 0.07410978448293692 18.797595024108887 0.08180972229634087 
2.7791175842285156 0.0739220558971465 21.14641499519348 0.08152513115542984 
2.987098217010498 0.07381076014103001 23.524792909622192 0.0812903175245836 
3.230238199234009 0.07378907108584215 25.266103506088257 0.08109584196194855 
3.453709840774536 0.07378907108584215 26.839184284210205 0.0809334219694776 
3.6499221324920654 0.07328949629773462 28.39812994003296 0.0808069340284112 
3.847538471221924 0.0730188584484644 29.9275164604187 0.08074212176964515 
4.044742822647095 0.07281394469869773 31.467793464660645 0.08071092326355128 
4.2478110790252686 0.0726484069581654 33.01373028755188 0.08070214465263902 
4.4445109367370605 0.072509622490814 34.57855677604675 0.08071080528598708 
4.641395330429077 0.07239504226539495 36.201064109802246 0.07682376581984239 
4.840867042541504 0.07230500858975612 37.75581097602844 0.07665070197488437 
5.0386962890625 0.07224492698820077 39.31970548629761 0.07649486380188505 
5.233901739120483 0.07222783620084926 41.03439998626709 0.0763502183544247 
5.42772912979126 0.07222783620084924 42.93665385246277 0.07621402602793759 
5.628816366195679 0.07222783620084924 44.87717008590698 0.07608460956766738 
5.829193115234375 0.07191141930020135 46.83205223083496 0.07596079083922937 
6.02515983581543 0.07173585704859851 48.63408064842224 0.07584172632889406 
6.223724842071533 0.07159421585801726 50.96374797821045 0.07572686362993465 
6.420629262924194 0.071473539479243 52.54860305786133 0.07561591088671334 
6.617804765701294 0.07136909624221158 54.145463705062866 0.0755087628538782 
6.818083763122559 0.07128101911486893 56.53534388542175 0.07540538922322546 
7.014879465103149 0.07121143706298523 58.31242823600769 0.07530574386405273 
7.210031032562256 0.07116531763674107 59.854775190353394 0.07520973698541646 
7.406013488769531 0.07115201576836686 61.382590770721436 0.0751172550191753 
7.603530168533325 0.07115201576836686 62.91615653038025 0.07502818924077595 
7.800472259521484 0.07093242593935666 64.47360634803772 0.07494245002088366 
7.9967052936553955 0.07079684441713305 66.04683232307434 0.07485996479360972 
8.191602230072021 0.07068650736662566 67.86233115196228 0.07478066745984412 
8.387323379516602 0.0705947086765794 70.23023581504822 0.07470448695085846 
8.587554454803467 0.07051795029509064 72.48922348022461 0.07463133910461835 
8.7846040725708 0.07045547336546952 74.86506295204163 0.07456112277697736 
8.980318546295166 0.07040785915277457 77.25795245170593 0.07449371941754754 
9.176605224609375 0.07037704573874197 79.54176259040833 0.07442899484577215 
9.373209953308105 0.07036817379752013 81.070077419281 0.07436680202423401 
9.570013284683228 0.07036817379752013 82.5939691066742 0.07430698384369593 
9.766710758209229 0.0702186198742298 84.15294408798218 0.07424937514522159 
9.963742733001709 0.0701265545856883 85.75625205039978 0.07419380334560371 
10.158824682235718 0.07005293043684024 87.32802939414978 0.07414008708141168 
10.355002880096436 0.06999144348034458 89.24291133880615 0.074088032317037 
10.550524234771729 0.06994014774015482 91.61895394325256 0.07403742575831276 
10.750609636306763 0.0698981919879575 93.98976182937622 0.07398802745276016 
10.951683521270752 0.06986594460017945 96.36073112487793 0.07393957128383395 
11.1507887840271 0.06984501248227773 98.75393867492676 0.07389179743041319 
11.35847783088684 0.0698390834690444 100.5989317893982 0.07384455342500933 
11.555627822875977 0.0698390834690444 102.35889220237732 0.07379794856608968 
11.754040241241455 0.06974123065720393 104.14115691184998 0.07375239176928153 
11.961530923843384 0.06967668829225919 105.92672300338745 0.07370835895126526 
12.156998872756958 0.06962347367979205 107.50613689422607 0.07366611681022979 
12.354668378829956 0.06957811046459289 109.08272171020508 0.07362569091004416 
12.55139684677124 0.06953951566872217 110.661954164505 0.07358698578637407 
12.74979043006897 0.06950707739668661 113.09039092063904 0.07354988099461605 
12.950496673583984 0.06948145459220699 115.38981533050537 0.07351426849627779 
13.14545750617981 0.06946442948566948 116.94210171699524 0.07348005774731474 
13.341606140136719 0.06945950172060333 118.53185153007507 0.07344717087025768 
13.535975217819214 0.06945950172060333 120.09830927848816 0.07341553812207376 
13.734741926193237 0.0693776672554407 121.63870906829834 0.07338509596527223 
13.930606603622437 0.06932305015549951 123.19991898536682 0.07335578636902482 
14.126797199249268 0.06927749327327788 124.76578569412231 0.07332755557673534 
14.32349681854248 0.06923792947494324 126.35166430473328 0.07330035195115793 
14.527774810791016 0.06920370989717281 127.95231366157532 0.07327412379414541 
14.725247383117676 0.06917469611720288 130.36145901679993 0.07324881818502886 
14.927823781967163 0.06915154194505276 132.71497893333435 0.07322438112432525 
15.139931678771973 0.06913590620209642 135.0703740119934 0.0732007584843044 
15.374995946884155 0.06913138283501867 137.43296837806702 0.07317789702984605 
15.60414743423462 0.06913138283501867 139.64104533195496 0.07315574502602108 
15.817846775054932 0.0690579222305841 141.19623565673828 0.07313425233298926 
16.031724452972412 0.06901005867948665 142.74474430084229 0.07311337014688868 
16.27360248565674 0.06897013024622937 144.30838179588318 0.07309305063604662 
16.4891197681427 0.06893555871029058 146.07942390441895 0.07307324671782152 
16.708147287368774 0.06890536828723112 148.00000619888306 0.07305391219662663 
16.93145513534546 0.0688794596095599 149.55866074562073 0.07303500246953148 
17.147983074188232 0.06885843840875444 151.09022045135498 0.07301647599316242 
17.35291862487793 0.06884404374721605 152.61725187301636 0.07299829665721606 
17.59338092803955 0.06883971749030401 154.15405821800232 0.07298043707253675 
17.819068670272827 0.06883971749030401 155.71077847480774 0.07296288250708839 
18.019474267959595 0.06876472534324388 157.2791931629181 0.07294563479061432 
18.21421217918396 0.06871499268905727 158.8424768447876 0.07292871506555883 
18.422744750976562 0.06867347765625478 160.41357827186584 0.07291216403489556 
18.63127064704895 0.0686376128257431 161.96501183509827 0.07289603865465287 
18.833956003189087 0.06860635599932564 163.506769657135 0.07288040517961614 
19.04024052619934 0.0685798885604537 165.7692630290985 0.0728653298174629 
19.243186712265015 0.06855883441001459 167.71300172805786 0.07285086930253225 
19.454118967056274 0.06854493595505472 169.26263618469238 0.07283706381253446 
19.684732913970947 0.06854099071466206 170.81364798545837 0.07282393371641596 
19.891659259796143 0.06854099071466203 172.87816286087036 0.07281148021169608 
20.10588765144348 0.06854099071466203 175.25296306610107 0.07279968875378644 
20.303349256515503 0.06846982593971195 177.66363787651062 0.07278853374033306 
20.498245239257812 0.06842632724311866 179.67405676841736 0.07277798313222107 
20.713441848754883 0.06839112625274517 181.2908775806427 0.07276800222666514 
20.919492483139038 0.06836144999858075 183.28197503089905 0.07275855631907627 
21.132818460464478 0.0683364182611537 184.79995560646057 0.0727496123353757 
21.355929374694824 0.06831614771097372 186.3520839214325 0.07274113967104591 
21.577036380767822 0.06830085317398353 187.92087507247925 0.07273311049536745 
21.798850536346436 0.06829123095618807 189.78171467781067 0.07272549973555593 
22.089509963989258 0.06828858895936614 191.31655740737915 0.07271828489309703 
22.39382839202881 0.06828858895936614 192.88567566871643 0.07271144578813347 
22.68675923347473 0.06824551605609748 194.46000266075134 0.0727049642859543 
22.945720911026 0.0682138226915955 196.0391788482666 0.07269882403261141 
23.17538857460022 0.06818640898238489 197.62458872795105 0.07269301021119992 
23.39502263069153 0.06816234580549259 199.22181749343872 0.07268750932259073 
23.619434118270874 0.06814096406006732 200.00261282920837 0.07319019410969047 
23.83548903465271 0.06812214466136078 200.0036118030548 0.07319019410969047 
24.053505659103394 0.06810620789564588 
24.27461528778076 0.06809538563288574 
24.49246835708618 0.06809257949432188 
24.714879989624023 0.06809257949432188 
24.937405109405518 0.06805028618033133 
25.151784420013428 0.06801802887021403 
25.376545667648315 0.06798935859836933 
25.596789598464966 0.06796472759487342 
25.83103060722351 0.06794410339588969 
26.071489334106445 0.06792747559424853 
26.293710708618164 0.0679147608367229 
26.51095175743103 0.06790673710500823 
26.730417251586914 0.06790454089805724 
26.953872442245483 0.06790454089805724 
27.176538705825806 0.06786864465995598 
27.396523237228394 0.0678418313616022 
27.613874197006226 0.06781852840587974 
27.82878875732422 0.0677985765780268 
28.045140027999878 0.06778148716870101 
28.257832288742065 0.06776745193886735 
28.519753217697144 0.06775671187897715 
28.786811113357544 0.06774982896875784 
28.999640941619873 0.06774792275715749 
29.22054409980774 0.06774792275715749 
29.435664892196655 0.06771649905704259 
29.654801845550537 0.06769229519526862 
29.86971163749695 0.06767093443608374 
30.081008434295654 0.06765244897933907 
30.297623872756958 0.06763640288980087 
30.510636568069458 0.06762297506059514 
30.72947335243225 0.06761250255249747 
30.93994927406311 0.06760567119785736 
31.162950038909912 0.06760374410669251 
31.393633127212524 0.0676037441066925 
31.631748914718628 0.0676037441066925 
31.85992455482483 0.06756726362335017 
32.10249638557434 0.06754150236744218 
32.33559274673462 0.06751945346504756 
32.561673641204834 0.0675005938320285 
32.79582405090332 0.06748428399151729 
33.03150677680969 0.06747061057596988 
33.26453900337219 0.06745994305492782 
33.49466681480408 0.06745299595388919 
33.72273230552673 0.06745104510964268 
33.95270013809204 0.06745104510964268 
34.18150997161865 0.06741909732089117 
34.41183400154114 0.06739530910584295 
34.6370313167572 0.06737473784226056 
34.863802433013916 0.06735711473553402 
35.093754291534424 0.06734188775820572 
35.32149267196655 0.06732919476086517 
35.545798540115356 0.06731938447317481 
35.7767972946167 0.06731308025146686 
36.00950264930725 0.06731133702625801 
36.23384761810303 0.067311337026258 
36.445865869522095 0.067311337026258 
36.66462159156799 0.06728008143467641 
36.88527584075928 0.06725776635427319 
37.11345934867859 0.06723894812021025 
37.35670828819275 0.06722308318622382 
37.57705235481262 0.06720952648369892 
37.79541897773743 0.06719836667135003 
38.01678395271301 0.06718983715216953 
38.23591446876526 0.06718439969723287 
38.451640367507935 0.06718290529103607 
38.66390252113342 0.06718290529103607 
38.88388919830322 0.06715886409255864 
39.10142183303833 0.06714046776452075 
39.321654319763184 0.06712449844841283 
39.54378533363342 0.0671108734095362 
39.76283860206604 0.0670991764371782 
39.98045086860657 0.06708952339618313 
40.19186520576477 0.06708213620370478 
40.41250562667847 0.06707741376120452 
40.62639117240906 0.06707610968410285 
40.84489893913269 0.06707610968410285 
41.06256818771362 0.06705498424836964 
41.282766580581665 0.06703886126605661 
41.51141691207886 0.06702486839224632 
41.73959755897522 0.06701294676355068 
41.96590852737427 0.06700274087097469 
42.19774055480957 0.06699433910023693 
42.42541813850403 0.06698793229567068 
42.65375638008118 0.06698385135865183 
42.89871573448181 0.06698272879413132 
43.13704967498779 0.06698272879413131 
43.36682105064392 0.06698272879413131 
43.59953260421753 0.06696252486252563 
43.82881999015808 0.06694786716128574 
44.06286573410034 0.06693536397531379 
44.29374933242798 0.06692481084951235 
44.5337438583374 0.0669158538059147 
44.77161741256714 0.06690852549838612 
45.01068162918091 0.06690295749120251 
45.244181871414185 0.06689941002344825 
45.48954916000366 0.06689843257367172 
45.72158908843994 0.0668984325736717 
45.95890998840332 0.06689843257367169 
46.198649168014526 0.06689843257367167 
46.42767333984375 0.06689843257367167 
46.65465450286865 0.06687674375197729 
46.87644171714783 0.06686271586186748 
47.10078191757202 0.06685115081518203 
47.32599210739136 0.0668414863420049 
47.55073094367981 0.06683335503776801 
47.768877029418945 0.06682673890220392 
47.98756670951843 0.06682174642117857 
48.206438302993774 0.06681858376382677 
48.42905783653259 0.06681771866212323 
48.644407987594604 0.06681771866212322 
48.861770153045654 0.06681771866212322 
49.083739042282104 0.06680224683395307 
49.300191164016724 0.06679081999867396 
49.518627882003784 0.06678090259142365 
49.73538041114807 0.06677245446360607 
49.946980476379395 0.06676526425302083 
50.16073703765869 0.0667593558262387 
50.37577676773071 0.06675485328381746 
50.592833518981934 0.06675197542498211 
50.8116409778595 0.06675118297190952 
51.03376650810242 0.06675118297190952 
51.25655817985535 0.06673824392046093 
51.486711263656616 0.06672812750576487 
51.72364020347595 0.06671912968385615 
51.959715604782104 0.06671133019972307 
52.198890686035156 0.06670461006040015 
52.43393063545227 0.06669902959194268 
52.669676542282104 0.06669474171560612 
52.900832414627075 0.06669198478845166 
53.13347244262695 0.06669122328855043 
53.36794710159302 0.06669122328855041 
53.59889483451843 0.06669122328855041 
53.840940713882446 0.06667732096764285 
54.08097767829895 0.06666715449062723 
54.311846017837524 0.06665828629932827 
54.54041624069214 0.06665065942620824 
54.77417254447937 0.0666441180399944 
55.00992512702942 0.06663870836788803 
55.237398862838745 0.06663455820989445 
55.46960735321045 0.06663189443896986 
55.699644327163696 0.06663115983157901 
55.93060278892517 0.06663115983157901 
56.16260576248169 0.06661911476722031 
56.39260220527649 0.06660977580677495 
56.61839270591736 0.0666014361009231 
56.83786392211914 0.0665941684950753 
57.056562662124634 0.06658788260532768 
57.27674961090088 0.06658264598005009 
57.49875068664551 0.06657860119212955 
57.72356653213501 0.06657599227814605 
57.94256806373596 0.06657526985407437 
58.1668975353241 0.06657526985407437 
58.39138722419739 0.06656333971883824 
58.61499381065369 0.0665541122990057 
58.84805679321289 0.06654586088545783 
59.12777590751648 0.06653865529270198 
59.39682936668396 0.06653240882119241 
59.61891198158264 0.06652719142373086 
59.83838677406311 0.06652314625324801 
60.061643838882446 0.06652053011656184 
60.282453536987305 0.0665198032587903 
60.50466275215149 0.0665198032587903 
60.72769117355347 0.0665077656599917 
60.95237898826599 0.06649849624898027 
61.1776442527771 0.06649019102295865 
61.40079665184021 0.06648292359100084 
61.63158822059631 0.0664766091428769 
61.86976504325867 0.0664713189421133 
62.10113000869751 0.06646719664775191 
62.33559203147888 0.0664645176013263 
62.56768298149109 0.06646376848439581 
62.80096626281738 0.06646376848439581 
63.03853917121887 0.06645133818177362 
63.27742266654968 0.06644186019258394 
63.510502338409424 0.06643335745656664 
63.74253535270691 0.0664258967340364 
63.970547676086426 0.06641939403984258 
64.2035584449768 0.06641392090628906 
64.43992209434509 0.06640962567969207 
64.6774046421051 0.06640681204499842 
64.9056282043457 0.06640601715674155 
65.13875198364258 0.06640601715674153 
65.37178087234497 0.06640601715674153 
65.60786819458008 0.06639101525131252 
65.84099268913269 0.06638049534187197 
66.0758171081543 0.06637123185178677 
66.30826783180237 0.06636313439844412 
66.53786563873291 0.06635606448322971 
66.76560807228088 0.06635006638136895 
66.98951053619385 0.0663452732577786 
67.21449208259583 0.06634204106152872 
67.43052697181702 0.06634108473569762 
67.65458703041077 0.06634108473569758 
67.87480282783508 0.06634108473569758 
68.09589624404907 0.06632160307578057 
68.3124349117279 0.0663089539966239 
68.53275561332703 0.06629802813632794 
68.7494523525238 0.06628854660436052 
68.96653842926025 0.06628034119796394 
69.18470525741577 0.06627344077859915 
69.40248942375183 0.06626800203698802 
69.62457370758057 0.06626442263821335 
69.84265112876892 0.06626340436704992 
70.05958104133606 0.06626340436704992 
70.28109836578369 0.06624666494171688 
70.51075887680054 0.06623479040698642 
70.74003767967224 0.06622428865104735 
70.96795320510864 0.06621508597967823 
71.18908786773682 0.06620703746396575 
71.41395330429077 0.06620019931929727 
71.64113664627075 0.06619476227342787 
71.88259816169739 0.06619115435879125 
72.11592149734497 0.06619011695784059 
72.3510582447052 0.06619011695784055 
72.58943724632263 0.06619011695784055 
72.82577061653137 0.06617054043234444 
73.06314373016357 0.06615780188046767 
73.29762315750122 0.06614682515199892 
73.5348150730133 0.06613726713392505 
73.76665592193604 0.06612892447120877 
73.99740195274353 0.06612182503046221 
74.23366260528564 0.06611614179382198 
74.47270393371582 0.06611233250001237 
74.70178484916687 0.06611122095460982 
74.9317455291748 0.06611122095460978 
75.16463351249695 0.06611122095460972 
75.39456963539124 0.06611122095460968 
75.62721061706543 0.06611122095460965 
75.860764503479 0.06611122095460965 
76.09358263015747 0.06607990348892757 
76.32359480857849 0.06606295436254299 
76.5505690574646 0.06604916843512496 
76.77843427658081 0.0660373285637192 
76.99954724311829 0.06602710425836068 
77.2269012928009 0.06601848421253279 
77.4495906829834 0.06601161995189023 
77.66758894920349 0.06600702106792457 
77.89281821250916 0.06600567312392122 
78.11246657371521 0.06600567312392122 
78.3363709449768 0.06598344973003009 
78.56455898284912 0.06596850645286964 
78.78946423530579 0.06595565990123219 
79.01277303695679 0.06594446031161626 
79.23764681816101 0.06593468730216694 
79.46268677711487 0.06592639384146348 
79.68745970726013 0.06591976808162396 
79.91143345832825 0.06591532578221532 
80.1356999874115 0.06591402841300331 
80.35398077964783 0.06591402841300331 
80.5785870552063 0.06589278187271615 
80.79753565788269 0.06587872474795178 
81.02251982688904 0.06586684484589442 
81.24782967567444 0.06585661633246928 
81.5041663646698 0.0658478204481039 
81.72577166557312 0.06584045604722197 
81.95918345451355 0.06583465458699875 
82.19675040245056 0.06583081879850963 
82.43467736244202 0.06582971277730919 
82.66862320899963 0.06582971277730913 
82.89891409873962 0.06582971277730913 
83.13677072525024 0.06580899414072548 
83.37545728683472 0.06579629289980023 
83.60680985450745 0.06578576915721926 
83.8399772644043 0.06577682680174134 
84.07581901550293 0.06576926439212089 
84.31049132347107 0.06576302731022646 
84.54768824577332 0.06575818387786687 
84.78472590446472 0.06575502199322177 
85.02158379554749 0.06575411849375684 
85.25539946556091 0.06575411849375681 
85.49137711524963 0.06575411849375681 
85.72864842414856 0.06573737401799441 
85.96764183044434 0.06572668283542821 
86.2009654045105 0.06571764768078266 
86.43108415603638 0.0657099028895714 
86.66556787490845 0.06570331162651649 
86.89241695404053 0.06569787284874173 
87.10840010643005 0.06569366524453868 
87.3326461315155 0.06569093701571199 
87.54643225669861 0.06569016621681797 
87.7652325630188 0.06569016621681789 
87.98258829116821 0.06569016621681789 
88.20435738563538 0.0656761093317809 
88.42473220825195 0.06566680024477328 
88.64155197143555 0.06565879910900031 
88.85838794708252 0.06565190341917448 
89.07467246055603 0.06564601634307707 
89.29584074020386 0.06564113599948523 
89.54922389984131 0.06563734078076351 
89.80872106552124 0.06563486741815618 
90.0358612537384 0.06563416550285821 
90.25671362876892 0.06563416550285821 
90.4801127910614 0.06562276320832214 
90.70340514183044 0.06561450995240542 
90.92486810684204 0.06560723297875487 
91.14648175239563 0.06560089011841339 
91.36884093284607 0.06559541569504099 
91.58465266227722 0.06559083287232634 
91.80542755126953 0.06558724318294729 
92.03797507286072 0.06558489026575642 
92.28377962112427 0.06558422065044885 
92.51664447784424 0.06558422065044885 
92.76077365875244 0.0655732904125714 
93.02262234687805 0.06556541091743329 
93.28149843215942 0.0655584786270679 
93.54122948646545 0.06555243747404256 
93.79095101356506 0.06554722047328125 
94.02011299133301 0.06554285233802581 
94.25286674499512 0.0655394338584866 
94.48593711853027 0.06553719578758489 
94.7155601978302 0.06553656037973268 
94.94995164871216 0.06553656037973263 
95.17948412895203 0.06553656037973263 
95.4157087802887 0.06552477940600035 
95.64788913726807 0.06551684588823305 
95.88073658943176 0.06550998990737986 
96.1141037940979 0.06550405900459275 
96.34883093833923 0.06549896775582781 
96.58243870735168 0.06549472451606317 
96.81665229797363 0.06549141402743584 
97.05254316329956 0.06548925190420622 
97.27291059494019 0.06548863906302298 
97.51756596565247 0.06548863906302298 
97.74015784263611 0.06547855223903307 
97.9623498916626 0.06547117725944476 
98.18472170829773 0.06546465905147057 
98.41051483154297 0.0654589356107875 
98.63619589805603 0.06545394346684542 
98.85564804077148 0.0654497230827326 
99.078773021698 0.06544638274950762 
99.30492281913757 0.06544417054192662 
99.5285575389862 0.06544353554892708 
99.74960947036743 0.06544353554892694 
99.96999430656433 0.06544353554892687 
100.19171786308289 0.06544353554892687 
100.42958879470825 0.06542983343914446 
100.65066480636597 0.0654212098698592 
100.87100386619568 0.06541386795672346 
101.09403562545776 0.06540746789612568 
101.320241689682 0.06540191600774786 
101.54050421714783 0.06539722926135337 
101.76773929595947 0.06539351334572356 
101.99403357505798 0.06539104383656899 
102.23122763633728 0.06539033211567445 
102.46685719490051 0.06539033211567441 
102.698805809021 0.06539033211567441 
102.93753242492676 0.06537671354394038 
103.18025636672974 0.0653677955059016 
103.41872453689575 0.0653601414859047 
103.68083095550537 0.0653534443898875 
103.95334839820862 0.06534763447826117 
104.19350743293762 0.06534274053086545 
104.44975590705872 0.0653388781056748 
104.66960310935974 0.06533633522165304 
104.96414804458618 0.06533561075377103 
105.26247072219849 0.06533561075377094 
105.49241614341736 0.06533561075377094 
105.71565508842468 0.06532191532244512 
105.9568088054657 0.06531290840620238 
106.19249272346497 0.0653051020811646 
106.46589970588684 0.06529816972751207 
106.75257968902588 0.06529198884963057 
107.01941537857056 0.06528655356187969 
107.24489402770996 0.06528214194511235 
107.47471928596497 0.06527931468330445 
107.69854998588562 0.06527854158463177 
107.91890358924866 0.0652785415846316 
108.14157104492188 0.0652785415846316 
108.37215971946716 0.0652642261577378 
108.60593128204346 0.06525474737680263 
108.82259941101074 0.06524649012595131 
109.04441738128662 0.06523931716067591 
109.26565432548523 0.06523318800130964 
109.4835991859436 0.06522806427669825 
109.69267416000366 0.06522406909873636 
109.90239191055298 0.06522148217252476 
110.11480164527893 0.06522075901609285 
110.32975268363953 0.06522075901609276 
110.54454183578491 0.06522075901609276 
110.75867962837219 0.06520761369504183 
110.9709141254425 0.06519900584477455 
111.1855034828186 0.06519164615897313 
111.40096092224121 0.0651852976903271 
111.61433959007263 0.06517990656420865 
111.82877779006958 0.0651754519197063 
112.04357147216797 0.0651720257327842 
112.26291918754578 0.0651698358091012 
112.494784116745 0.06516922988554458 
112.70779871940613 0.06516922988554448 
112.91734623908997 0.06516922988554448 
113.13039517402649 0.06515802837212678 
113.34377956390381 0.06515024506883352 
113.55464506149292 0.06514350229834645 
113.76561784744263 0.06513767625405457 
113.97538447380066 0.06513271876529983 
114.18564105033875 0.0651286127317749 
114.3984956741333 0.06512545079564921 
114.61062526702881 0.06512343099236367 
114.820960521698 0.06512287278997059 
115.03240275382996 0.06512287278997059 
115.24262380599976 0.06511357991100679 
115.45637726783752 0.06510656398585624 
115.66889357566833 0.06510034791008552 
115.88117957115173 0.06509491638538688 
116.09284210205078 0.06509025852849835 
116.30571460723877 0.06508637759196013 
116.51876091957092 0.06508336672823281 
116.73565649986267 0.06508142776358922 
116.94901156425476 0.06508088469432348 
117.16092729568481 0.06508088469432348 
117.37266159057617 0.06507161874070641 
117.58391785621643 0.06506460391535113 
117.79140019416809 0.06505833429604653 
117.99870014190674 0.0650527533832278 
118.207594871521 0.06504781042689334 
118.41870355606079 0.06504348742774489 
118.62862515449524 0.06503987987305639 
118.83555459976196 0.06503728774230379 
119.0448248386383 0.06503644140703796 
119.25357508659363 0.06503644140703761 
119.46365165710449 0.06503644140703749 
119.67277216911316 0.06503644140703749 
119.88542246818542 0.06501092158959318 
120.10863327980042 0.06499935184989142 
120.33361506462097 0.0649904198988834 
120.54444789886475 0.06498273724339003 
120.75275015830994 0.06497622867574279 
120.96072459220886 0.0649710224923367 
121.17259311676025 0.06496711012828127 
121.3813226222992 0.06496462508438566 
121.59177684783936 0.06496393468755968 
121.80154705047607 0.06496393468755968 
122.0117757320404 0.06495252522959251 
122.21887683868408 0.06494440603078828 
122.44352626800537 0.0649374168958937 
122.6824209690094 0.0649314539510292 
122.92178535461426 0.06492635166865224 
123.17768549919128 0.06492214636604286 
123.41938543319702 0.06491890781531585 
123.65976738929749 0.06491683544948204 
123.89935207366943 0.0649162603977225 
124.13841414451599 0.06491626039772247 
124.38851642608643 0.06491626039772247 
124.63056802749634 0.06490546377084477 
124.87172889709473 0.06489795757199368 
125.11135983467102 0.06489147975230579 
125.38112568855286 0.06488592019770671 
125.61984300613403 0.06488112452472372 
125.85449147224426 0.06487709882588137 
126.08965563774109 0.064873870363635 
126.32660388946533 0.06487158050185196 
126.56672692298889 0.0648707982401467 
126.80068254470825 0.0648707982401467 
127.03640294075012 0.06485631929006996 
127.27245879173279 0.06484793746186063 
127.50656318664551 0.06484133341255006 
127.7387228012085 0.06483574274170113 
127.96656537055969 0.06483092500923178 
128.19541954994202 0.06482701384186926 
128.42679071426392 0.06482403628919454 
128.65755486488342 0.0648221294802625 
128.88423538208008 0.06482160157311438 
129.110737323761 0.06482160157311438 
129.33861804008484 0.06481289335260094 
129.56793355941772 0.06480635217326623 
129.79645586013794 0.06480059756795624 
130.0217216014862 0.0647956299609607 
130.2496383190155 0.0647913478156437 
130.47855949401855 0.06478780131685868 
130.70992493629456 0.06478505809729819 
130.94273972511292 0.06478330062116489 
131.17051815986633 0.06478281229621755 
131.39955830574036 0.06478281229621755 
131.62965440750122 0.06477467239536859 
131.85980033874512 0.06476849562808443 
132.09017753601074 0.06476301574443553 
132.32038378715515 0.06475824410593396 
132.55589962005615 0.06475407428207401 
132.79111170768738 0.0647505410466212 
133.02447199821472 0.06474767556053157 
133.26662015914917 0.06474561814493691 
133.50260543823242 0.06474488863123778 
133.73965072631836 0.0647448886312375 
133.97499537467957 0.0647448886312375 
134.21058559417725 0.06472961805287762 
134.44975924491882 0.06472133336888315 
134.6874396800995 0.06471454110234327 
134.92582869529724 0.06470861965594556 
135.16269063949585 0.06470388417420932 
135.40068292617798 0.06470017061441265 
135.63676500320435 0.06469730127193128 
135.8705348968506 0.06469544036693678 
136.10460996627808 0.06469492733866836 
136.34248304367065 0.06469492733866809 
136.5808925628662 0.06469492733866809 
136.82166481018066 0.06468540667387522 
137.06044578552246 0.06467886492648318 
137.2965121269226 0.06467326626823831 
137.5314929485321 0.06466848617845802 
137.76249432563782 0.06466437167236655 
137.991801738739 0.06466095794025739 
138.22133088111877 0.06465831289033079 
138.451651096344 0.06465660874509771 
138.68380737304688 0.06465612933694671 
138.9136552810669 0.06465612933694671 
139.146821975708 0.0646480500615999 
139.37690472602844 0.06464199242099161 
139.6067156791687 0.06463657434353053 
139.85400652885437 0.06463171682396295 
140.08650088310242 0.06462724142179418 
140.31743335723877 0.06462310460743877 
140.548330783844 0.06461942290861644 
140.77885174751282 0.06461686631342214 
141.0088415145874 0.06461618872434524 
141.2394917011261 0.06461618872434512 
141.46949195861816 0.06461618872434473 
141.70154356956482 0.06461618872434449 
141.93392610549927 0.0646161887243443 
142.16381287574768 0.06461618872434406 
142.39196491241455 0.06461618872434406 
142.62668824195862 0.06459990095505673 
142.85985922813416 0.06459099892465076 
143.09747123718262 0.06458394975492006 
143.33470392227173 0.06457824012321921 
143.56986093521118 0.06457353869128356 
143.81175327301025 0.06456974522338316 
144.04879903793335 0.06456683371387537 
144.28667736053467 0.06456497474378396 
144.52145528793335 0.06456445813118189 
144.76084280014038 0.06456445813118189 
144.99873399734497 0.0645559976283825 
145.23542666435242 0.06454982108631609 
145.47066020965576 0.06454438845154803 
145.70867085456848 0.06453965414777629 
145.94635128974915 0.06453552985724127 
146.180330991745 0.06453207767369645 
146.4163954257965 0.06452937643743112 
146.65236711502075 0.06452761401266531 
146.89253282546997 0.06452711098054467 
147.1293478012085 0.06452711098054428 
147.3646218776703 0.0645271109805442 
147.6277244091034 0.0645271109805442 
147.87541937828064 0.06451570205645576 
148.0988495349884 0.06450852754449476 
148.322527885437 0.06450245377922095 
148.54348349571228 0.06449713886508146 
148.76577425003052 0.06449243827494809 
148.99148106575012 0.06448842296189541 
149.21496629714966 0.0644852271919727 
149.43862509727478 0.06448312198795952 
149.662921667099 0.06448252521215767 
149.88730835914612 0.06448252521215725 
150.10938358306885 0.06448252521215692 
150.3324728012085 0.06448252521215692 
150.56956839561462 0.06447028993977157 
150.8198323249817 0.06446292870690079 
151.06035590171814 0.06445691170340173 
151.29727029800415 0.06445184100774277 
151.53564548492432 0.06444750430278956 
151.76749682426453 0.06444390736310092 
151.99575877189636 0.06444112115621395 
152.21158814430237 0.06443931687806752 
152.47615838050842 0.06443880719741843 
152.7336163520813 0.06443880719741843 
152.98766779899597 0.06443040056124603 
153.24672079086304 0.06442430806308591 
153.50008249282837 0.0644189324341157 
153.73146557807922 0.06441422872061556 
153.96360087394714 0.06441010010617833 
154.19555234909058 0.06440659593690577 
154.42877388000488 0.06440381973458245 
154.65939283370972 0.0644019799831847 
154.89100861549377 0.06440144492696463 
155.1348762512207 0.06440144492696451 
155.36948895454407 0.06440144492696451 
155.60504841804504 0.06439004454812608 
155.8515169620514 0.06438218894946059 
156.08545446395874 0.06437484846093185 
156.31652975082397 0.06436780962634643 
156.54871940612793 0.06436154096528594 
156.7823987007141 0.06435654146895929 
157.01844906806946 0.06435285631804995 
157.25051093101501 0.06435066976355931 
157.48446130752563 0.06435008839339434 
157.7156081199646 0.06435008839339434 
157.9466109275818 0.06434045204308636 
158.1724967956543 0.06433365824831265 
158.40087127685547 0.0643278673549595 
158.62637591362 0.06432291332801793 
158.85141491889954 0.06431861362316364 
159.07629871368408 0.06431499102028257 
159.3033595085144 0.06431214141649953 
159.52831101417542 0.06431027042846596 
159.75450325012207 0.06430973653378745 
159.98474216461182 0.06430973653378665 
160.20966911315918 0.06430973653378665 
160.438410282135 0.06429953459454883 
160.66475987434387 0.06429294783642024 
160.891441822052 0.0642873403985175 
161.11871695518494 0.06428249113443865 
161.3458549976349 0.06427827144484534 
161.56971144676208 0.0642747139656807 
161.7966537475586 0.0642719235737241 
162.02258396148682 0.06427009706537634 
162.2488296031952 0.06426957607210675 
162.47472405433655 0.06426957607210616 
162.70235395431519 0.06426957607210523 
162.93342423439026 0.06426957607210441 
163.16383147239685 0.06426957607210441 
163.39975762367249 0.06425705706629463 
163.63331770896912 0.06424989824834092 
163.87772512435913 0.06424400434768084 
164.1137411594391 0.06423896292513723 
164.34703040122986 0.0642346295181855 
164.5786726474762 0.06423101413106722 
164.81051325798035 0.06422819995690744 
165.0407202243805 0.06422636859548117 
165.27091598510742 0.06422584951344047 
165.5157597064972 0.06422584951344047 
165.74681997299194 0.06421727161054593 
165.97957229614258 0.06421115580617831 
166.2128221988678 0.06420577506895103 
166.4443621635437 0.06420106509055473 
166.67582058906555 0.06419694095651642 
166.90877532958984 0.06419343607973231 
167.14135718345642 0.06419066487482994 
167.37167119979858 0.06418884240963034 
167.60416102409363 0.06418832158100612 
167.8383719921112 0.06418832158100592 
168.06939148902893 0.06418832158100568 
168.2958357334137 0.06418832158100568 
168.52788615226746 0.06417703437180877 
168.75455045700073 0.0641702272823308 
168.9811761379242 0.06416455517256674 
169.209308385849 0.06415968561334809 
169.43655610084534 0.06415548233292202 
169.66484808921814 0.0641519520638907 
169.8930926322937 0.064149190941501 
170.14892625808716 0.06414738872838875 
170.37940073013306 0.06414687689578265 
170.6077539920807 0.06414687689578265 
170.8334755897522 0.06413838992153918 
171.06085801124573 0.0641323572732055 
171.28934121131897 0.06412707750404695 
171.51680326461792 0.06412245861291538 
171.74680733680725 0.06411842690365753 
171.97891569137573 0.0641150044022277 
172.20884943008423 0.06411230262243438 
172.43868327140808 0.06411052901101003 
172.66767644882202 0.06411002357390393 
172.89773392677307 0.0641100235739029 
173.13482117652893 0.0641100235739029 
173.3742437362671 0.06410033631148374 
173.6110155582428 0.06409405214165514 
173.8486635684967 0.06408872583544269 
174.0827078819275 0.06408412376455888 
174.3173828125 0.06408013870655925 
174.55095195770264 0.06407677625154812 
174.788498878479 0.06407413762028276 
175.0406939983368 0.06407241360993833 
175.2757430076599 0.06407192445765579 
175.50989747047424 0.06407192445765579 
175.7423677444458 0.06406379144232001 
175.97475504875183 0.0640580038798313 
176.2083342075348 0.06405297284850617 
176.4403007030487 0.06404857520170092 
176.67357754707336 0.06404474577687347 
176.90993356704712 0.0640415041763071 
177.1451392173767 0.06403895399046872 
177.38089179992676 0.06403728574788933 
177.61639404296875 0.06403681256422825 
177.85146737098694 0.06403681256422825 
178.08454203605652 0.06402893402326584 
178.3124783039093 0.06402332626322897 
178.54069018363953 0.06401847086030686 
178.76754879951477 0.0640142289945276 
178.99450087547302 0.06401054008379993 
179.22045731544495 0.06400742309488405 
179.44731879234314 0.06400497660201396 
179.67462301254272 0.0640033794088408 
179.89956545829773 0.06400292751879977 
180.1287841796875 0.06400292751879977 
180.3575141429901 0.06399540775679566 
180.58079767227173 0.06399003286247824 
180.80789971351624 0.06398538744065058 
181.03953623771667 0.06398133155739937 
181.28478384017944 0.06397780958481923 
181.527587890625 0.06397484008806528 
181.75612783432007 0.06397251493235946 
181.98697662353516 0.06397100069766655 
182.21448683738708 0.06397057354364258 
182.44263362884521 0.06397057354364125 
182.67077541351318 0.06397057354364029 
182.9003450870514 0.0639705735436393 
183.1285104751587 0.06397057354363754 
183.36134696006775 0.06397057354363754 
183.59270405769348 0.06395958819970321 
183.82478547096252 0.06395354068374773 
184.0583851337433 0.06394871635564484 
184.29340291023254 0.0639446126483058 
184.52717995643616 0.06394111044235916 
184.75846028327942 0.06393821077524227 
184.99003887176514 0.06393598477943832 
185.21977949142456 0.06393455867293989 
185.45488667488098 0.0639341609344643 
185.68643307685852 0.0639341609344643 
185.92073726654053 0.06392756386480294 
186.15343952178955 0.06392268155849558 
186.38895773887634 0.0639183667912087 
186.6174488067627 0.06391449364289717 
186.85148787498474 0.06391098464581588 
187.0855360031128 0.06390782945229859 
187.32093214988708 0.0639051820485631 
187.55466556549072 0.06390344477178789 
187.7878348827362 0.0639029752690713 
188.0180060863495 0.0639029752690713 
188.24879932403564 0.0638952868096324 
188.47650980949402 0.06389002600256455 
188.7006163597107 0.06388557013241981 
188.92470145225525 0.06388172758270673 
189.14767861366272 0.06387846734953213 
189.38798832893372 0.06387576330510579 
189.61596536636353 0.06387364880880875 
189.84168004989624 0.06387227204688788 
190.0693655014038 0.06387188612527582 
190.29552221298218 0.06387188612527582 
190.52086067199707 0.06386550688133964 
190.74668192863464 0.06386084569342898 
190.97489476203918 0.06385679105856765 
191.19987845420837 0.06385324309728647 
191.4549524784088 0.06385015709116139 
191.68028450012207 0.06384755864115223 
191.90593481063843 0.06384552386490117 
192.12776064872742 0.06384420013874004 
192.3515067100525 0.0638438278992072 
192.57678270339966 0.0638438278992072 
192.8036036491394 0.06383763954163475 
193.02991199493408 0.06383309549450693 
193.25766587257385 0.06382914285312626 
193.49141025543213 0.06382568153249991 
193.72458267211914 0.06382266435662429 
193.958722114563 0.06382011971577933 
194.19267678260803 0.06381812177781912 
194.4344801902771 0.06381681763798674 
194.6648313999176 0.06381644932440972 
194.8923463821411 0.06381644932440972 
195.1256139278412 0.06381029264978688 
195.35777187347412 0.06380578447298757 
195.59347677230835 0.06380186718446682 
195.82788181304932 0.06379843331940896 
196.06255722045898 0.06379543246458398 
196.29480385780334 0.06379289438119408 
196.52754139900208 0.06379089315822065 
196.75965547561646 0.06378958027542224 
196.9966745376587 0.06378920733844384 
197.23111414909363 0.06378920733844384 
197.46737003326416 0.06378293833060071 
197.70056819915771 0.06377837044382938 
197.9309322834015 0.06377440493312166 
198.16446042060852 0.06377092346416115 
198.3925700187683 0.06376786883878169 
198.6175274848938 0.06376527294549718 
198.8423616886139 0.0637632132786325 
199.09485030174255 0.06376185225536934 
199.32110595703125 0.06376146273554383 
199.54863333702087 0.0637614627355437 
199.7722659111023 0.0637614627355437 
199.9957628250122 0.06375386115580099 
200.2203505039215 0.06374881782278291 


==> Graphes/foot_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.49609733967397196 12 0.449707861126993 12 0.4396916193393037 12 0.6398730479478179 
24 0.12469624198849617 24 0.08515768302469925 24 0.05639222715739571 24 0.5023875662079895 
36 0.019419821631391315 36 0.01729137174880721 36 0.01597560372708512 36 0.3915805466868484 
48 0.010985226819678505 48 0.007131232012377935 48 0.006981768583989136 48 0.294924814382483 


==> Graphes/football_ciaperoni_time.txt <==
x1 y1 x2 y2 
0 0.7036919378273766 0 0.7036919378273767 
0.02086186408996582 0.5413730319652599 0.0 0.7036919378273767 
0.04223823547363281 0.4364274570952507 0.11429691314697266 0.46689168752164295 
0.05529642105102539 0.38764102673748513 0.2344961166381836 0.3573774853881025 
0.06841444969177246 0.3615095014424887 0.3530564308166504 0.33285423625515775 
0.08049440383911133 0.3458227927271618 0.46636056900024414 0.3239321355794458 
0.09349632263183594 0.33550805835347514 0.5770347118377686 0.31815921156430094 
0.10567259788513184 0.3277654901886659 0.6985695362091064 0.3145739952995935 
0.11900758743286133 0.32204336772432 0.8185477256774902 0.31215489713792194 
0.13269996643066406 0.3174735490000526 0.9446840286254883 0.3105008060805358 
0.14650702476501465 0.31365973346141207 1.0678768157958984 0.30923084778003923 
0.1585242748260498 0.3105437764532736 1.2042732238769531 0.30817606920559387 
0.17176103591918945 0.3080531414101405 1.3225290775299072 0.30721429412760587 
0.18495821952819824 0.3061796417543239 1.4416141510009766 0.30605212135524046 
0.1989574432373047 0.30500300258021235 1.5665247440338135 0.305102150203485 
0.21495771408081055 0.304767533600994 1.6867640018463135 0.30429734228409094 
0.22898483276367188 0.3047675336009937 1.804107904434204 0.3035656876652129 
0.24181270599365234 0.3047675336009935 1.9185678958892822 0.30291624299954345 
0.25431370735168457 0.30476753360099335 2.067830801010132 0.30234551500191403 
0.26761841773986816 0.3047675336009931 2.2213857173919678 0.3018417580391738 
0.28075528144836426 0.304767533600993 2.445690631866455 0.3013922210564352 
0.29487109184265137 0.304767533600993 2.577049732208252 0.3009875167087226 
0.30797266960144043 0.29561690443363314 2.715113878250122 0.30062174412647014 
0.3212862014770508 0.29194980125289827 2.9272959232330322 0.3002913218669647 
0.3352949619293213 0.2896242313985366 3.080040693283081 0.29999274298409767 
0.34780430793762207 0.2879158770424789 3.2775633335113525 0.29972058690741493 
0.36080241203308105 0.28658185907712946 3.4973461627960205 0.29946808754565873 
0.3728203773498535 0.2855319260120894 3.7133710384368896 0.29922892896583053 
0.38619327545166016 0.2847335611108813 3.885340452194214 0.2989994688148941 
0.39975976943969727 0.28419499717269514 4.07460880279541 0.2987809211676178 
0.41696906089782715 0.2840285962337407 4.245500326156616 0.2985768899415068 
0.4389762878417969 0.28402859623374044 4.449898719787598 0.29838856440067774 
0.4525470733642578 0.2840285962337399 4.639440536499023 0.29821455651621515 
0.4648003578186035 0.2840285962337399 4.8647074699401855 0.298052677010779 
0.47881531715393066 0.27991894221510905 5.0532190799713135 0.2979008420509347 
0.49181628227233887 0.27825183727853964 5.219601631164551 0.2977574194337257 
0.5050151348114014 0.2771768725237742 5.4127984046936035 0.2976214904474444 
0.5169992446899414 0.27640531105334926 5.547919034957886 0.2974930396963283 
0.5300126075744629 0.27580395827430143 5.732258081436157 0.29737273769134803 
0.544116735458374 0.2753197599188265 5.862143278121948 0.2972612023381569 
0.5570104122161865 0.2749391665048945 6.075007200241089 0.2971584034172863 
0.570009708404541 0.27468104666906973 6.224268913269043 0.2970637766962294 
0.584007740020752 0.2746039317754447 6.356671571731567 0.29697664783626376 
0.5970089435577393 0.2746039317754442 6.5469887256622314 0.2968964656533102 
0.6093592643737793 0.2746039317754442 6.681067705154419 0.2968228331177252 
0.6226181983947754 0.27303989003944706 6.836519718170166 0.2967554789546146 
0.6367371082305908 0.2724101515611996 7.006922006607056 0.29669423907405384 
0.6492502689361572 0.2719629766270318 7.150956630706787 0.2966390560734998 
0.6624302864074707 0.27159731255174574 7.339349269866943 0.2965899809384971 
0.6756367683410645 0.27128387969792456 7.468468427658081 0.2965471519895827 
0.6896309852600098 0.27101193677200797 7.641446590423584 0.2965107346241628 
0.703237771987915 0.27078791318987 7.854364633560181 0.2964808401099069 
0.7176640033721924 0.27063129782908946 7.994817018508911 0.2964574758638417 
0.7303109169006348 0.2705831398572446 8.209815979003906 0.2964405627799581 
0.7438366413116455 0.2705831398572446 8.354896545410156 0.2964299974488072 
0.7569472789764404 0.2697498289342451 8.551222085952759 0.29642570983287625 
0.7700412273406982 0.2693795303852727 8.685893297195435 0.29642769081851644 
0.7833256721496582 0.2691045126629335 8.854247331619263 0.2948641508498582 
0.7963249683380127 0.268872256016022 9.033925533294678 0.29481802824942127 
0.8096489906311035 0.26866922597252774 9.17909836769104 0.2947755600190734 
0.824193000793457 0.2684919177261608 9.41211724281311 0.29473586248954614 
0.8398280143737793 0.26834395285301627 9.661410331726074 0.2946985168990495 
0.8543691635131836 0.26823874623828614 9.882719039916992 0.2946632780779992 
0.868170976638794 0.2682058376782889 10.130380153656006 0.2946299838245592 
0.8804166316986084 0.2682058376782889 10.268971681594849 0.29459851704029494 
0.8943955898284912 0.2676277246599118 10.54049301147461 0.29456878757329374 
0.9159038066864014 0.26736971649735275 10.702484607696533 0.2945407227872417 
0.9289073944091797 0.26717836960116065 10.864400386810303 0.29451426233205824 
0.9424755573272705 0.26701491797995913 11.102680921554565 0.29448935504012375 
0.9559285640716553 0.26686949969022905 11.352396488189697 0.29446595694895256 
0.9679179191589355 0.2667407980529338 11.595020055770874 0.29444402995775787 
0.9816927909851074 0.2666316028101437 11.818106889724731 0.29442354086806843 
0.9955942630767822 0.2665522099501149 11.967664241790771 0.29440446067479364 
1.0096402168273926 0.2665265899542541 12.16984248161316 0.2943867640302586 
1.0229508876800537 0.26652658995424905 12.337921619415283 0.2943704288320418 
1.0364816188812256 0.26652658995424805 12.531777143478394 0.29435543590099955 
1.05108642578125 0.26652658995423506 12.686664342880249 0.29434176872551715 
1.0638251304626465 0.26652658995422107 12.686664342880249 0.29434176872551715 
1.0774126052856445 0.2665265899542035 
1.09175705909729 0.26652658995419853 
1.1047718524932861 0.26652658995419676 
1.1223008632659912 0.2665265899541549  
1.1395418643951416 0.2665265899541453 
1.1542885303497314 0.26652658995412204 
1.1762890815734863 0.2665265899541186 


==> Graphes/football_ciaperoni_time_same.txt <==
x1 y1 x2 y2 
0 0.7036919378273766 0 0.7036919378273767 
0.012112140655517578 0.5413730319652599 0.001018524169921875 0.7036919378273767 
0.025529146194458008 0.4364274570952507 0.11012697219848633 0.46689168752164295 
0.03857564926147461 0.38764102673748513 0.21831083297729492 0.3573774853881025 
0.05141019821166992 0.3615095014424887 0.33413052558898926 0.33285423625515775 
0.06378841400146484 0.3458227927271618 0.45122814178466797 0.3239321355794458 
0.07622075080871582 0.33550805835347514 0.5617172718048096 0.31815921156430094 
0.08838462829589844 0.3277654901886659 0.6688275337219238 0.3145739952995935 
0.10046720504760742 0.32204336772432 0.7773332595825195 0.31215489713792194 
0.11128449440002441 0.3174735490000526 0.8846619129180908 0.3105008060805358 
0.12220144271850586 0.31365973346141207 0.9937245845794678 0.30923084778003923 
0.13566899299621582 0.3105437764532736 1.0994608402252197 0.30817606920559387 
0.1481156349182129 0.3080531414101405 1.2063689231872559 0.30721429412760587 
0.1612701416015625 0.3061796417543239 1.3123059272766113 0.30605212135524046 
0.17222905158996582 0.30500300258021235 1.419987440109253 0.305102150203485 
0.18577313423156738 0.304767533600994 1.5333588123321533 0.30429734228409094 
0.1976470947265625 0.3047675336009937 1.6395182609558105 0.3035656876652129 
0.20940828323364258 0.3047675336009935 1.7469048500061035 0.30291624299954345 
0.22117066383361816 0.30476753360099335 1.8530311584472656 0.30234551500191403 
0.23375296592712402 0.3047675336009931 1.9585647583007812 0.3018417580391738 
0.24566364288330078 0.304767533600993 2.068173885345459 0.3013922210564352 
0.25858330726623535 0.304767533600993 2.180237054824829 0.3009875167087226 
0.27066946029663086 0.29561690443363314 2.2866129875183105 0.30062174412647014 
0.2824275493621826 0.29194980125289827 2.3901147842407227 0.3002913218669647 
0.29550886154174805 0.2896242313985366 2.4960336685180664 0.29999274298409767 
0.3087472915649414 0.2879158770424789 2.6042885780334473 0.29972058690741493 
0.3199911117553711 0.28658185907712946 2.711181640625 0.29946808754565873 
0.33211231231689453 0.2855319260120894 2.8157835006713867 0.29922892896583053 
0.34386324882507324 0.2847335611108813 2.9190192222595215 0.2989994688148941 
0.35614490509033203 0.28419499717269514 3.0224385261535645 0.2987809211676178 
0.3690483570098877 0.2840285962337407 3.126723289489746 0.2985768899415068 
0.3822815418243408 0.28402859623374044 3.231153964996338 0.29838856440067774 
0.3953871726989746 0.2840285962337399 3.33420991897583 0.29821455651621515 
0.4080812931060791 0.2840285962337399 3.4398579597473145 0.298052677010779 
0.4200255870819092 0.27991894221510905 3.5441858768463135 0.2979008420509347 
0.4321167469024658 0.27825183727853964 3.647244453430176 0.2977574194337257 
0.4453561305999756 0.2771768725237742 3.7531986236572266 0.2976214904474444 
0.45693492889404297 0.27640531105334926 3.8570353984832764 0.2974930396963283 
0.46979594230651855 0.27580395827430143 3.9603042602539062 0.29737273769134803 
0.48242974281311035 0.2753197599188265 4.0631444454193115 0.2972612023381569 
0.4938468933105469 0.2749391665048945 4.168594598770142 0.2971584034172863 
0.5088860988616943 0.27468104666906973 4.271378040313721 0.2970637766962294 
0.521458625793457 0.2746039317754447 4.37469482421875 0.29697664783626376 
0.5346214771270752 0.2746039317754442 4.4799065589904785 0.2968964656533102 
0.5481336116790771 0.2746039317754442 4.584924936294556 0.2968228331177252 
0.5645458698272705 0.27303989003944706 4.687953472137451 0.2967554789546146 
0.5883464813232422 0.2724101515611996 4.7913267612457275 0.29669423907405384 
0.6023640632629395 0.2719629766270318 4.8959338665008545 0.2966390560734998 
0.6163859367370605 0.27159731255174574 5.000369548797607 0.2965899809384971 
0.6289432048797607 0.27128387969792456 5.104912996292114 0.2965471519895827 
0.6411352157592773 0.27101193677200797 5.210078954696655 0.2965107346241628 
0.6538410186767578 0.27078791318987 5.314178705215454 0.2964808401099069 
0.6648235321044922 0.27063129782908946 5.420254945755005 0.2964574758638417 
0.6776885986328125 0.2705831398572446 5.525813817977905 0.2964405627799581 
0.6896488666534424 0.2705831398572446 5.636070728302002 0.2964299974488072 
0.706430196762085 0.2697498289342451 5.741188049316406 0.29642570983287625 
0.7181110382080078 0.2693795303852727 5.848264455795288 0.29642769081851644 
0.7298266887664795 0.2691045126629335 5.957321882247925 0.2948641508498582 
0.7424502372741699 0.268872256016022 6.064148187637329 0.29481802824942127 
0.7539539337158203 0.26866922597252774 6.171868085861206 0.2947755600190734 
0.7655401229858398 0.2684919177261608 6.279994249343872 0.29473586248954614 
0.7781410217285156 0.26834395285301627 6.384762763977051 0.2946985168990495 
0.7925448417663574 0.26823874623828614 6.488606929779053 0.2946632780779992 
0.806013822555542 0.2682058376782889 6.593015432357788 0.2946299838245592 
0.820946216583252 0.2682058376782889 6.698183059692383 0.29459851704029494 
0.8363749980926514 0.2676277246599118 6.80272102355957 0.29456878757329374 
0.8500080108642578 0.26736971649735275 6.908023834228516 0.2945407227872417 
0.8625760078430176 0.26717836960116065 7.012959957122803 0.29451426233205824 
0.876798152923584 0.26701491797995913 7.11620569229126 0.29448935504012375 
0.8907945156097412 0.26686949969022905 7.219999074935913 0.29446595694895256 
0.9026014804840088 0.2667407980529338 7.323200225830078 0.29444402995775787 
0.9156935214996338 0.2666316028101437 7.427123546600342 0.29442354086806843 
0.9284732341766357 0.2665522099501149 7.530974864959717 0.29440446067479364 
0.9401111602783203 0.2665265899542541 7.634097337722778 0.2943867640302586 
0.9526429176330566 0.26652658995424905 7.737560272216797 0.2943704288320418 
0.9660754203796387 0.26652658995424805 7.846461296081543 0.29435543590099955 
0.9782009124755859 0.26652658995423506 7.953711986541748 0.29434176872551715 
0.9911239147186279 0.26652658995422107 8.05781888961792 0.29432941325459355 
1.0024018287658691 0.2665265899542035 8.160459041595459 0.294318357727131 
1.017057180404663 0.26652658995419853 8.262421607971191 0.2943085925283374 
1.0299341678619385 0.26652658995419676 8.36592435836792 0.29430011006672957 
1.042248010635376 0.2665265899541549 8.473462104797363 0.2942929046671342 
1.0552279949188232 0.2665265899541453 8.579515933990479 0.2942869724764261 
1.0670812129974365 0.26652658995412204 8.684683322906494 0.29428231137970773 
1.081312894821167 0.2665265899541186 8.790206670761108 0.29427892092528946 
1.093700885772705 0.2665265899541186 8.89319133758545 0.29427680225730024 
1.1074292659759521 0.26496537761901656 8.99755597114563 0.2942759580550518 
1.1202764511108398 0.26447913736300716 9.101046562194824 0.2942763924784981 
1.1363439559936523 0.2641903954703593 9.208820104598999 0.2932034394315962 
1.1498422622680664 0.263972800757899 9.312246322631836 0.2931735783178568 
1.1624019145965576 0.2637955933244856 9.415797710418701 0.29314540897303387 
1.176135778427124 0.263650372406935 9.519655704498291 0.2931181773990677 
1.1878705024719238 0.2635367276814824 9.622728109359741 0.29309159011055297 
1.1999528408050537 0.2634606711159012 9.724126815795898 0.2930654996894947 
1.212230920791626 0.26343808657075996 9.829305648803711 0.29303981960391295 
1.2272629737854004 0.26343808657075996 9.931701898574829 0.2930144933153626 
1.2436909675598145 0.2630670955674012 10.036324739456177 0.29298948099583394 
1.2637217044830322 0.2628980287673253 10.139889478683472 0.29296475306044745 
1.2777595520019531 0.26276784832828926 10.242229461669922 0.29294028668384187 
1.2905268669128418 0.2626564450133475 10.345961332321167 0.2929160637575577 
1.3057153224945068 0.26255850053958146 10.459737777709961 0.2928920696048489 
1.318206548690796 0.26247357053461856 10.564913749694824 0.2928682921246104 
1.3304061889648438 0.2624034958409998 10.668377161026001 0.29284472119494737 
1.343740701675415 0.262354566211927 10.77117109298706 0.2928213482429469 
1.3566734790802002 0.2623395602488805 10.874109745025635 0.292798165925938 
1.3687355518341064 0.2623395602488318 10.977910280227661 0.29277516789041175 
1.3824126720428467 0.2623395602488318 11.086507081985474 0.29275234858668764 
1.3982081413269043 0.2620302351587423 11.19973874092102 0.2927297031245499 
1.4123892784118652 0.2618989057321721 11.314152717590332 0.2927072271595466 
1.4260799884796143 0.2618003077235995 11.42583155632019 0.2926849168025737 
1.4406559467315674 0.2617165021418529 11.546502351760864 0.29266276854734025 
1.453953504562378 0.26164330628300053 11.66868257522583 0.2926407792116857 
1.4668402671813965 0.2615802773425612 11.805886507034302 0.292618945889709 
1.4803552627563477 0.2615287076415208 11.933960437774658 0.2925972659123848 
1.4921290874481201 0.261492922550091 12.000413179397583 0.29293439690005457 
1.5067927837371826 0.26148197843115406 12.000413179397583 0.29293439690005457 
1.5209696292877197 0.2614819784311464 
1.5340347290039062 0.2614819784311464 
1.5471127033233643 0.2612533513974168 
1.5593042373657227 0.2611564230077646 
1.5729682445526123 0.261083506796191 
1.5853610038757324 0.2610210637577157 
1.5981779098510742 0.2609656515037124 
1.6102890968322754 0.2609169422375128 
1.6221253871917725 0.2608762945251742 
1.6364223957061768 0.2608474182780141 
1.648263692855835 0.2608383883186798 
1.661240816116333 0.260838388318589 
1.673025369644165 0.2608383883185531 
1.6854021549224854 0.26083838831853706 
1.698110818862915 0.26083838831853706 
1.710710048675537 0.26056433918056576 
1.7237303256988525 0.26046269818824763 
1.7370116710662842 0.26039236904918905 
1.7507095336914062 0.2603337259678854 
1.762742280960083 0.26028273455295886 
1.7755975723266602 0.2602386605317294 
1.7879397869110107 0.2602023135837972 
1.7995965480804443 0.2601766922681207 
1.8118796348571777 0.2601687001372594 
1.8241076469421387 0.2601687001372594 
1.8374230861663818 0.2600297531625904 
1.8502678871154785 0.25996251449683927 
1.8616423606872559 0.25990761268001866 
1.8757727146148682 0.2598572085839178 
1.8882877826690674 0.25980970107594664 
1.9008469581604004 0.259765180997098 
1.912914752960205 0.25972540422330676 
1.9259812831878662 0.25969521270888113 
1.938779592514038 0.2596852074218228 
1.9519073963165283 0.2596852074215707 
1.9637503623962402 0.25968520742143836 
1.9761955738067627 0.25968520742143836 
1.9891574382781982 0.2594079121022194 
2.003068447113037 0.2592996294787267 
2.01712703704834 0.2592250665503876 
2.0292210578918457 0.25916411814888796 
2.0426175594329834 0.25911132609134546 
2.055163860321045 0.25906541123115995 
2.068337917327881 0.2590273129465563 
2.0804641246795654 0.2590002874830076 
2.0975797176361084 0.25899183201002407 
2.1121742725372314 0.25899183201002407 
2.1254701614379883 0.25884705554662746 
2.139005661010742 0.2587805398399677 
2.1512715816497803 0.2587286971760573 
2.165245771408081 0.2586832815722122 
2.1770524978637695 0.25864244790140306 
2.191180944442749 0.25860621533044487 
2.213765859603882 0.2585757997241835 
2.226454257965088 0.2585541106749764 
2.2387502193450928 0.25854733389224804 
2.25150465965271 0.25854733389224804 
2.264880895614624 0.2584312722500964 
2.2768967151641846 0.25837725729540567 
2.2888572216033936 0.25833375537565906 
2.3005340099334717 0.2582950093261403 
2.312176465988159 0.25825983514625206 
2.3241164684295654 0.2582282073574818 
2.3354997634887695 0.2582007872790648 
2.3466179370880127 0.25817729420299446 
2.362736940383911 0.25816866828387447 
2.3790745735168457 0.25816866828387447 
2.3936574459075928 0.2580255069646382 
2.4060513973236084 0.2579619712105205 
2.4201526641845703 0.2579153105585501 
2.4322328567504883 0.25787592903204426 
2.4467382431030273 0.25784175803570214 
2.459789514541626 0.25781198402659883 
2.472250461578369 0.2577871138529718 
2.484882354736328 0.25776954791221107 
2.497572183609009 0.25776411728695686 
2.5111804008483887 0.25776411728622795 
2.524362802505493 0.25776411728577525 
2.537038564682007 0.25776411728412185 
2.549516439437866 0.25776411728412185 
2.562459945678711 0.2576145825683966 
2.5737969875335693 0.2575557352501743 
2.588075637817383 0.2575107746521766 
2.6012749671936035 0.25747202596389296 
2.6152100563049316 0.2574379426220056 
2.627275228500366 0.2574082848943265 
2.6388914585113525 0.25738365380150685 
2.6525816917419434 0.25736624603574826 
2.663734197616577 0.2573608349577823 
2.675999164581299 0.2573608349577823 
2.6877713203430176 0.2572682402485273 
2.6996219158172607 0.2572235081602656 
2.7118911743164062 0.2571853740399017 
2.7238082885742188 0.25715018239965454 
2.735183000564575 0.25711702513983686 
2.747174024581909 0.25708626283243524 
2.759293794631958 0.2570595767458645 
2.770941734313965 0.2570402875111065 
2.7822515964508057 0.25703427499058784 
2.794833183288574 0.25703427499058784 
2.807199001312256 0.25693242576491987 
2.8205296993255615 0.25688502221836595 
2.8319952487945557 0.2568463600244586 
2.843825340270996 0.2568121872610483 
2.8567206859588623 0.25678143720462404 
2.86897873878479 0.25675432271554 
2.881774425506592 0.25673179944673247 
2.892340660095215 0.25671595629726135 
2.905655860900879 0.2567110945819194 
2.9187841415405273 0.25671109458141517 
2.9309113025665283 0.25671109458141517 
2.944082736968994 0.25661196155530525 
2.956101655960083 0.2565701617064019 
2.968780755996704 0.25653758488450834 
2.981508493423462 0.25650961673112677 
2.995692253112793 0.25648508282027205 
3.007911205291748 0.25646390611295133 
3.021623373031616 0.25644658528025066 
3.0347704887390137 0.2564345193135103 
3.047278642654419 0.25643082655025556 
3.0598416328430176 0.25643082654982746 
3.072205066680908 0.2564308265495895 
3.0851316452026367 0.2564308265495895 
3.0979061126708984 0.2563407819423461 
3.1106815338134766 0.25630495582057466 
3.1224024295806885 0.25627831374996096 
3.1359519958496094 0.2562559126592582 
3.148221731185913 0.2562364547294732 
3.161792039871216 0.2562196971023732 
3.173882246017456 0.2562059661818826 
3.1856777667999268 0.2561963878893203 
3.198446273803711 0.25619344931021465 
3.2113101482391357 0.2561934493075041 
3.2238574028015137 0.2561934493075041 
3.23659348487854 0.2561319356863819 
3.2497291564941406 0.2561055301149663 
3.261970043182373 0.2560849614798685 
3.275256633758545 0.25606722008426125 
3.289722442626953 0.256051430327971 
3.302039861679077 0.2560375178669368 
3.313652753829956 0.25602591723907153 
3.326272964477539 0.2560177121530639 
3.337939500808716 0.25601516356049947 
3.350527048110962 0.25601516356049947 
3.363754987716675 0.25597129653603184 
3.3771586418151855 0.25595060812414483 
3.389957904815674 0.2559336936487803 
3.4017534255981445 0.2559186472987537 
3.413808822631836 0.2559049730246604 
3.4267733097076416 0.2558926977073235 
3.439525842666626 0.2558822837733547 
3.4530441761016846 0.25587480555524483 
3.465989589691162 0.2558724487074574 
3.4801132678985596 0.25587244870545434 
3.492821455001831 0.25587244870545434 
3.506347894668579 0.2558210076349912 
3.5195024013519287 0.25579906226119226 
3.5322318077087402 0.25578215039798324 
3.547555446624756 0.25576750794562064 
3.5602729320526123 0.25575440447782566 
3.5737273693084717 0.25574273018707566 
3.5879602432250977 0.25573284580833044 
3.60233736038208 0.25572573859240205 
3.6150894165039062 0.2557234903045391 
3.62917160987854 0.2557234903045391 
3.645033597946167 0.2556843875317348 
3.6579911708831787 0.2556661508893208 
3.6728267669677734 0.25565138523999853 
3.6872446537017822 0.25563823310379213 
3.7020351886749268 0.25562624682125323 
3.717244863510132 0.2556154092352602 
3.732017993927002 0.25560613213441225 
3.74708890914917 0.2555994051765105 
3.7622084617614746 0.25559726194160004 
3.7762093544006348 0.25559726194160004 
3.790761947631836 0.25555985535915776 
3.8025081157684326 0.25554260159911707 
3.8136932849884033 0.2555287969174067 
3.8271610736846924 0.25551653859012247 
3.8395462036132812 0.25550536441727595 
3.8522791862487793 0.2554952468743371 
3.864185094833374 0.25548656135259185 
3.876741886138916 0.2554802407425916 
3.8883211612701416 0.25547821867805864 
3.900409460067749 0.25547821867805864 
3.912182331085205 0.25544284632192854 
3.9257607460021973 0.2554266466416537 
3.9392127990722656 0.25541379546836757 
3.951057195663452 0.2554024147508794 
3.9638381004333496 0.2553920417312967 
3.976128339767456 0.25538265256826037 
3.9890995025634766 0.2553745938759694 
4.0015082359313965 0.25536873180387215 
4.014726877212524 0.255366857531604 
4.027459621429443 0.255366857531604 
4.040105104446411 0.2553341225480707 
4.052545070648193 0.2553192006378742 
4.06626033782959 0.255307434246871 
4.078935146331787 0.2552970492603727 
4.090717077255249 0.25528760788530264 
4.101540803909302 0.25527908942877914 
4.113755941390991 0.25527180031456187 
4.125603437423706 0.2552665116635306 
4.1371424198150635 0.2552648219973919 
4.14959716796875 0.2552648219973919 
4.163753271102905 0.25523531614208705 
4.1763060092926025 0.25522182992157616 
4.189179182052612 0.2552112011516183 
4.2012248039245605 0.2552018233428618 
4.2151429653167725 0.255193292085196 
4.227161169052124 0.2551855932681678 
4.239980697631836 0.25517899831225577 
4.251999378204346 0.25517419133075614 
4.263766527175903 0.25517256012396555 
4.276015758514404 0.25517256012396555 
4.28917121887207 0.25514396581744675 
4.301060676574707 0.25513083132859476 
4.312821865081787 0.2551191312060371 
4.325401067733765 0.25510944221057746 
4.340260744094849 0.25510117292871887 
4.353679895401001 0.25509380022421857 
4.366054534912109 0.2550874869620913 
4.3787736892700195 0.2550829387414592 
4.391505479812622 0.2550814895248155 
4.404688358306885 0.2550814895084995 
4.4172399044036865 0.2550814895084995 
4.430133581161499 0.25504878279535653 
4.442239999771118 0.25503519966341337 
4.455202341079712 0.2550251291973716 
4.467069625854492 0.2550164676929978 
4.480195045471191 0.2550086670069149 
4.492194890975952 0.2550016484358064 
4.505796670913696 0.2549956070034739 
4.5171332359313965 0.25499116807782396 
4.529163360595703 0.25498972779572043 
4.541119575500488 0.25498972779572043 
4.554877758026123 0.2549642300266695 
4.567367792129517 0.2549524101392512 
4.578893184661865 0.25494307769222757 
4.590910196304321 0.25493477037430784 
4.602501392364502 0.2549271143396476 
4.615113973617554 0.2549201452377389 
4.626949787139893 0.25491412946792563 
4.64015531539917 0.25490973028902747 
4.651282072067261 0.25490831656630747 
4.664048671722412 0.25490831655418555 
4.677031755447388 0.2549083165302261 
4.689957141876221 0.25490831652782414 
4.702500343322754 0.2549083164971505 
4.714915037155151 0.2549083164971505 
4.728565216064453 0.25485712688024087 
4.741669416427612 0.2548395162459451 
4.7539544105529785 0.2548279951575404 
4.766435146331787 0.25481871382483534 
4.779513120651245 0.2548107465197173 
4.791217803955078 0.25480386224895113 
4.804141044616699 0.25479814491518354 
4.815694093704224 0.25479407821858663 
4.829240322113037 0.2547927970550405 
4.842105865478516 0.2547927970550405 
4.854926586151123 0.2547707870917118 
4.866919279098511 0.25476069967649684 
4.879010438919067 0.2547526658912655 
4.891873121261597 0.2547455240063689 
4.903827428817749 0.25473898148828095 
4.9149556159973145 0.2547330712675459 
4.9277684688568115 0.2547280122183314 
4.9395911693573 0.2547243367060465 
4.952257871627808 0.2547231593195932 
4.965160846710205 0.2547231593195932 
4.978477954864502 0.25470272706865227 
4.991247892379761 0.2546933276289453 
5.004199028015137 0.25468585633928964 
5.016440153121948 0.25467922557772893 
5.029419422149658 0.2546731474592803 
5.042373418807983 0.25466763302959355 
5.055560350418091 0.254662884069755 
5.067216396331787 0.25465941107423357 
5.078924655914307 0.2546582915568357 
5.091932058334351 0.25465829153075376 
5.104221820831299 0.25465829153075376 
5.118325471878052 0.25463321980000403 
5.130140542984009 0.25462286579823495 
5.142025709152222 0.2546151733324388 
5.15559458732605 0.2546085573828819 
5.167607307434082 0.25460258525871055 
5.180236101150513 0.2545972146456182 
5.192294359207153 0.25459260959094204 
5.203891277313232 0.25458924948724115 
5.217705011367798 0.2545881670413998 
5.230352163314819 0.2545881670413998 
5.244044780731201 0.2545692713039758 
5.255666494369507 0.25456059079394255 
5.267437934875488 0.2545537326206039 
5.279217481613159 0.254547651129839 
5.289815664291382 0.2545420546912468 
5.301831007003784 0.25453695206436566 
5.312243700027466 0.25453253881620547 
5.325427770614624 0.254529298151268 
5.3371901512146 0.2545282487706584 
5.348848342895508 0.2545282487498673 
5.3604700565338135 0.2545282487090495 
5.373997688293457 0.2545282487090495 
5.386419057846069 0.2544991425039293 
5.398196220397949 0.2544880563928934 
5.409375429153442 0.25448025647934636 
5.421986818313599 0.25447371972544636 
5.433884382247925 0.25446790373521316 
5.447620153427124 0.2544627123353444 
5.459277391433716 0.2544582793097956 
5.472637414932251 0.25445505278299985 
5.4859418869018555 0.2544540145717367 
5.498132228851318 0.2544540145717367 
5.510260105133057 0.25443593365553663 
5.522542238235474 0.254427612986155 
5.5351152420043945 0.2544210209753823 
5.5465123653411865 0.2544151557986606 
5.558686017990112 0.25440973320064986 
5.570658445358276 0.25440476501282666 
5.582722902297974 0.2544004421286471 
5.593989372253418 0.2543972460127207 
5.605533599853516 0.25439620309624195 
5.618122100830078 0.2543962030281753 
5.629384279251099 0.2543962030281753 
5.64109992980957 0.25437252629867346 
5.6522057056427 0.2543627095701384 
5.664472579956055 0.2543553338398499 
5.675939083099365 0.25434888389733323 
5.688539028167725 0.25434295771692966 
5.700524091720581 0.2543375404757631 
5.714332103729248 0.25433284101236897 
5.726502418518066 0.2543293884380316 
5.740109205245972 0.2543282737487952 
5.752461194992065 0.2543282737487952 
5.765511751174927 0.2543089828680695 
5.77798056602478 0.254300244261942 
5.790656328201294 0.25429337543325986 
5.802293062210083 0.2542872812484421 
5.814069509506226 0.2542816717622714 
5.827694892883301 0.25427655923689857 
5.839328765869141 0.25427214328040604 
5.851743936538696 0.2542689118334522 
5.863971948623657 0.25426786913382243 
5.876420736312866 0.2542678690924941 
5.888726711273193 0.25426786902767246 
5.901453495025635 0.25426786902767246 
5.914203882217407 0.25423915672129593 
5.92557954788208 0.25422833447546384 
5.938272476196289 0.254220779863194 
5.950479507446289 0.2542144419902297 
5.962248086929321 0.25420880022558817 
5.975431203842163 0.25420376090140046 
5.986890077590942 0.2541994558691611 
5.999801397323608 0.2541963236968494 
6.011512517929077 0.2541953153159848 
6.0239152908325195 0.254195315277751 
6.036118268966675 0.254195315277751 
6.04842734336853 0.25417256645455216 
6.059142351150513 0.2541632036061391 
6.0726916790008545 0.254156309141869 
6.085212707519531 0.25415037718410205 
6.096651792526245 0.25414500543911694 
6.109972238540649 0.2541401454882909 
6.1223156452178955 0.2541359492956998 
6.135584115982056 0.2541328683285999 
6.148247957229614 0.25413186880133165 
6.160550355911255 0.2541318686761371 
6.173098564147949 0.25413186856678477 
6.185853481292725 0.25413186844568475 
6.198992967605591 0.2541318683806837 
6.212244987487793 0.2541318682112078 
6.225442886352539 0.2541318680521067 
6.239021301269531 0.2541318680521067 
6.252479553222656 0.25407924989458136 
6.266096591949463 0.2540624679785658 
6.279287576675415 0.2540522901652159 
6.292021989822388 0.2540443588421114 
6.306053876876831 0.25403762582165507 
6.319181442260742 0.2540318078598134 
6.332151174545288 0.25402694535549686 
6.346041440963745 0.25402346184576935 
6.358775615692139 0.25402235416538216 
6.372133493423462 0.25402235416538216 
6.386394739151001 0.25400306680599116 
6.39908504486084 0.253994166128872 
6.412037372589111 0.2539871440895562 
6.424877643585205 0.2539809350170972 
6.4384753704071045 0.2539752305629085 
6.452405691146851 0.2539700160622023 
6.466416120529175 0.2539654790348432 
6.4793782234191895 0.25396212596790685 
6.492175817489624 0.253961030383751 
6.5058746337890625 0.2539610303559644 
6.518287897109985 0.2539610303559644 
6.532163381576538 0.25393516748712547 
6.546207427978516 0.2539240553411536 
6.559394836425781 0.25391601377291534 
6.573072195053101 0.25390924750762184 
6.585891008377075 0.25390311263552484 
6.598761796951294 0.253897511862754 
6.61110520362854 0.2538926371370391 
6.623987913131714 0.2538890056340249 
6.638431549072266 0.2538878107380216 
6.6506571769714355 0.2538878107380216 
6.662336349487305 0.25386639591725535 
6.67626953125 0.25385639641205937 
6.688374042510986 0.25384853856566786 
6.700376272201538 0.25384152378651686 
6.713761568069458 0.25383495322427463 
6.726535320281982 0.25382880241544836 
6.7392802238464355 0.2538233151821579 
6.751983642578125 0.25381915767969154 
6.771146059036255 0.2538177728492832 
6.788418769836426 0.2538177728492832 
6.802422046661377 0.2537929023704176 
6.814364910125732 0.2537814551161797 
6.8278913497924805 0.25377260120445894 
6.840389251708984 0.25376482531534433 
6.861948728561401 0.2537576402673231 
6.876776695251465 0.2537510105345064 
6.897177457809448 0.25374519644711324 
6.915385723114014 0.2537408670928461 
6.929072856903076 0.2537394474900886 
6.94803261756897 0.2537394474900886 
6.965914011001587 0.2537142408177088 
6.979231834411621 0.25370273642954333 
6.992513179779053 0.25369373630431596 
7.007164716720581 0.25368578153795796 
7.021348714828491 0.253678446228419 
7.033879280090332 0.2536716830097297 
7.04721736907959 0.2536657442617471 
7.060773849487305 0.2536613194990498 
7.074905633926392 0.25365986871193763 
7.088609218597412 0.25365986871193763 
7.10412859916687 0.25363415991396315 
7.118895769119263 0.253622407972431 
7.134483098983765 0.25361313033484545 
7.149049758911133 0.2536048785546813 
7.16300106048584 0.2535972480819539 
7.177184820175171 0.25359020604767046 
7.202388048171997 0.2535840228704745 
7.2169365882873535 0.2535794215648619 
7.231181859970093 0.2535779161020597 
7.2438273429870605 0.2535779160599817 
7.257460832595825 0.2535779160086573 
7.270869493484497 0.25357791590451895 
7.285304546356201 0.25357791590451895 
7.298694610595703 0.2535269872593829 
7.311352729797363 0.2535087931346466 
7.32417106628418 0.2534963922539741 
7.336832523345947 0.25348610412528716 
7.3503429889678955 0.25347698450992295 
7.362218618392944 0.2534688091867369 
7.3750457763671875 0.2534617890730342 
7.388309478759766 0.2534566443107346 
7.401028156280518 0.2534549373265 
7.415697813034058 0.2534549373265 
7.43036961555481 0.2534249864266285 
7.444075584411621 0.2534110393194424 
7.457309722900391 0.2533997711252895 
7.4703240394592285 0.25338983479771415 
7.484204053878784 0.25338064493110285 
7.497103929519653 0.2533722157608944 
7.510485887527466 0.25336487586167095 
7.523771286010742 0.25335945671555643 
7.5362207889556885 0.25335769553668264 
7.548697233200073 0.253357695248924 
7.561535835266113 0.253357695248924 
7.575058698654175 0.2533178261294576 
7.588500022888184 0.2533011239145484 
7.603785991668701 0.2532884787396961 
7.617368936538696 0.25327749358947826 
7.6323442459106445 0.25326752622729787 
7.645801305770874 0.25325847477425634 
7.659331798553467 0.25325064460457436 
7.672449350357056 0.2532448983281585 
7.688784837722778 0.2532430436210346 
7.7024219036102295 0.2532430436210346 
7.716386079788208 0.25321054274512395 
7.730426073074341 0.25319542939766115 
7.743776082992554 0.25318324467371645 
7.758543968200684 0.25317237599688663 
7.771893262863159 0.2531623806559678 
7.7857654094696045 0.2531532285825684 
7.798458099365234 0.25314527636821593 
7.811202764511108 0.2531394286539598 
7.823808908462524 0.2531375423645461 
7.836327791213989 0.2531375423645461 
7.848499536514282 0.2531045484611492 
7.86070704460144 0.253089234181299 
7.871931076049805 0.2530768422198002 
7.883884906768799 0.25306577775499167 
7.896205425262451 0.25305560626147183 
7.908329725265503 0.2530463024007403 
7.921199321746826 0.2530382506647912 
7.932434558868408 0.2530323571797216 
7.945390224456787 0.2530304642203831 
7.958509922027588 0.2530304642203831 
7.971634149551392 0.25299751718819863 
7.983869791030884 0.2529822901524458 
7.996227264404297 0.2529699858552632 
8.009717464447021 0.2529590475985198 
8.022159099578857 0.2529490382422934 
8.035263061523438 0.2529399120939216 
8.047854900360107 0.25293201865535875 
8.06063961982727 0.25292624197751773 
8.073609828948975 0.25292438683362706 
8.085672855377197 0.25292438683362706 
8.098000288009644 0.2528920425160975 
8.110933542251587 0.2528770007394421 
8.123653173446655 0.2528648236143644 
8.136775732040405 0.2528540071804083 
8.148771524429321 0.2528441401332263 
8.161854982376099 0.25283517497839375 
8.173908472061157 0.25282744174248795 
8.186923742294312 0.25282179111143865 
8.201375007629395 0.2528199771440743 
8.216514110565186 0.2528199767403988 
8.230400800704956 0.2528199767403988 
8.242616891860962 0.2527792506781873 
8.256454229354858 0.2527618838366475 
8.270201921463013 0.2527489008129969 
8.282581567764282 0.25273788679175335 
8.298819541931152 0.25272812913385606 
8.312112092971802 0.2527194190159151 
8.326119184494019 0.25271199761524277 
8.341514348983765 0.2527066304671188 
8.35533356666565 0.2527049247589636 
8.368788957595825 0.2527049247589636 
8.382994890213013 0.252675368855731 
8.39617657661438 0.2526617709191012 
8.41029977798462 0.25265082702789227 
8.42392611503601 0.25264113965282525 
8.438868999481201 0.25263231083577375 
8.452026605606079 0.252624317293394 
8.465702533721924 0.2526174505027434 
8.478895664215088 0.2526124553375131 
8.493876934051514 0.25261086228933866 
8.507109880447388 0.25261086228933866 
8.522625923156738 0.2525831993426538 
8.536115646362305 0.2525704570441183 
8.550275802612305 0.25256017385188856 
8.562159061431885 0.2525510343321753 
8.57590389251709 0.2525426555825555 
8.588865995407104 0.252533771875533 
8.601109981536865 0.25252650295603807 
8.612303495407104 0.25252154604280286 
8.625577449798584 0.2525198178394637 
8.63807463645935 0.2525198176251062 
8.651308536529541 0.2525198176251062 
8.66408109664917 0.25248362810671504 
8.677078008651733 0.2524651688785211 
8.690596580505371 0.25245141144545785 
8.702303886413574 0.25244009838345366 
8.714129447937012 0.2524305100882371 
8.727185726165771 0.2524223960046801 
8.739524126052856 0.2524156830496049 
8.752083778381348 0.2524109024875183 
8.76423692703247 0.2524094009311705 
8.776041984558105 0.25240939990172806 
8.787932395935059 0.2524093979763678 
8.799555540084839 0.25240939704668086 
8.812232494354248 0.25240939704668086 
8.827874183654785 0.252363630225155 
8.840964078903198 0.25234678475370687 
8.853862524032593 0.2523350758377372 
8.866597414016724 0.25232546756692514 
8.879291534423828 0.25231711609767876 
8.89228367805481 0.25230978897052314 
8.90502381324768 0.25230364760144497 
8.918195962905884 0.2522992774065292 
8.931185722351074 0.25229790894918364 
8.945388793945312 0.25229790688645737 
8.95829439163208 0.2522979068191585 
8.970313310623169 0.2522979068191585 
8.98415994644165 0.25226265169080403 
8.99620509147644 0.2522487875362833 
9.00917673110962 0.2522356365228293 
9.02133321762085 0.2522209238603062 
9.03308653831482 0.2522086112546843 
9.045544385910034 0.2521988002087339 
9.057769060134888 0.25219131855141946 
9.069691896438599 0.2521862536234639 
9.081766843795776 0.2521847322551571 
9.092983484268188 0.25218473183955564 
9.104594230651855 0.2521847318306921 
9.117090940475464 0.2521847318306921 
9.128433227539062 0.25214284620810723 
9.140339136123657 0.2521244830214874 
9.152265548706055 0.25211143272627023 
9.164207696914673 0.2521006743447576 
9.176442384719849 0.25209146535437027 
9.190018653869629 0.2520835338446488 
9.202458143234253 0.252076981556413 
9.215136051177979 0.2520723755389592 
9.227150917053223 0.25207094405312297 
9.238706588745117 0.25207094405312297 
9.250697612762451 0.25204614797077324 
9.262286186218262 0.25203468605929746 
9.275415897369385 0.2520256312383586 
9.287346124649048 0.2520176620197635 
9.299607038497925 0.25201043969196407 
9.311807632446289 0.25200395920135454 
9.323120355606079 0.251998445231788 
9.335094451904297 0.2519944770382813 
9.347110748291016 0.2519932276588089 
9.360163688659668 0.2519932269780503 
9.372253179550171 0.2519932269780503 
9.386117696762085 0.2519659211114669 
9.39956545829773 0.25195440002396535 
9.412896394729614 0.2519456286182532 
9.426903009414673 0.25193804419666804 
9.440593957901001 0.25193123271616435 
9.454102277755737 0.25192515410308536 
9.468092441558838 0.2519199995868736 
9.480737686157227 0.2519162984013762 
9.492357730865479 0.2519151344878052 
9.506008863449097 0.2519151344878052 
9.52037262916565 0.2518948349601962 
9.532175064086914 0.2518852831500574 
9.545613765716553 0.2518771682837275 
9.558168649673462 0.2518698396245193 
9.570340156555176 0.2518632893279542 
9.582153558731079 0.2518574411013489 
9.595148801803589 0.25185250542234766 
9.607280492782593 0.25184898173484127 
9.619780540466309 0.25184787204130016 
9.632178783416748 0.25184787204130016 
9.645481824874878 0.2518285516159292 
9.657092094421387 0.2518195343480344 
9.670329332351685 0.25181223361021954 
9.683866739273071 0.2518057117955129 
9.696655750274658 0.2517997564521544 
9.709778785705566 0.25179437472261895 
9.721610069274902 0.2517897798170647 
9.734429836273193 0.2517864696402952 
9.746780395507812 0.25178542174428176 
9.758790969848633 0.25178542174428176 
9.7715425491333 0.25176715697194085 
9.784282684326172 0.25175860894471813 
9.796698808670044 0.251751673641879 
9.809779644012451 0.25174548456783113 
9.823158979415894 0.2517398136350693 
9.835842370986938 0.2517346924002858 
9.849539041519165 0.2517303050935798 
9.861393690109253 0.25172714879959074 
9.873947858810425 0.2517261523934585 
9.886365175247192 0.2517261523934585 
9.899021625518799 0.2517087536024504 
9.911271095275879 0.25170063454890484 
9.924088716506958 0.25169406213455753 
9.936607122421265 0.251688185903204 
9.949056625366211 0.25168281221258415 
9.961013317108154 0.2516779576184727 
9.972606658935547 0.2516738012976629 
9.986112117767334 0.25167079706460477 
9.998239278793335 0.25166985811850845 
10.011517524719238 0.25166985811850845 
10.02420449256897 0.2516533623830203 
10.03608751296997 0.25164565627521746 
10.04878830909729 0.25163941437777626 
10.06058406829834 0.25163383528206923 
10.073709726333618 0.251628724747703 
10.085722208023071 0.25162411220976505 
10.097397089004517 0.2516201592414523 
10.111392259597778 0.25161731859488917 
10.12442660331726 0.25161641866574164 
10.137367248535156 0.25161641866574164 
10.14928674697876 0.251600689995323 
10.162428140640259 0.25159334331462047 
10.174842834472656 0.2515873986656093 
10.187015771865845 0.2515820832901948 
10.200282573699951 0.25157721339296324 
10.211724758148193 0.25157281225302747 
10.225412368774414 0.2515690451919723 
10.237918853759766 0.2515662939569499 
10.250887155532837 0.2515654137057706 
10.26262640953064 0.2515654137057706 
10.276447057723999 0.2515502710956313 
10.288313627243042 0.25154190004037397 
10.300066709518433 0.2515353159567505 
10.312655925750732 0.2515297140483882 
10.328841924667358 0.2515245764636443 
10.348923206329346 0.25151994517565407 
10.362653017044067 0.25151603802543926 
10.37595796585083 0.25151324857709895 
10.387889862060547 0.251512385080576 
10.40076756477356 0.251512385080576 
10.414153337478638 0.25149687775858315 
10.433125495910645 0.25148966328634104 
10.447819709777832 0.2514838455220787 
10.46149754524231 0.251478673830612 
10.475631713867188 0.25147393549973035 
10.488435983657837 0.2514696508628185 
10.500228881835938 0.25146599061067465 
10.513765335083008 0.2514633419535617 
10.526237487792969 0.25146250114741303 
10.539128303527832 0.25146250114741303 
10.551246881484985 0.2514477581216761 
10.565492868423462 0.25144087316688307 
10.579593181610107 0.2514353058027385 
10.592208623886108 0.25143031322496723 
10.605392217636108 0.2514257257963005 
10.618356227874756 0.25142156828889617 
10.632122993469238 0.25141800077001053 
10.646029710769653 0.2514154267156565 
10.660315036773682 0.2514146272233834 
10.674731731414795 0.2514146272233834 
10.688285827636719 0.25140023581132465 
10.702100992202759 0.2513935107783873 
10.715555191040039 0.2513880852193779 
10.728950500488281 0.2513832260953873 
10.741675615310669 0.2513787637287289 
10.754875659942627 0.2513747106823687 
10.767545700073242 0.2513712386831598 
10.780190706253052 0.2513687155236556 
10.792046546936035 0.25136792631525867 
10.804889917373657 0.25136792631525867 
10.818124532699585 0.251353417920907 
10.830918073654175 0.2513466509771681 
10.843947649002075 0.25134124071144764 
10.857340574264526 0.251336419469938 
10.870323896408081 0.25133200533413946 
10.883645296096802 0.25132800370437797 
10.896244287490845 0.25132457848973 
10.909250497817993 0.2513221118861463 
10.922540426254272 0.2513213481965596 
10.934191465377808 0.2513213481965596 
10.948291063308716 0.25130757301815604 
10.961121559143066 0.2513011846647338 
10.973970890045166 0.2512960807864793 
10.985954761505127 0.25129156635878 
10.999305248260498 0.2512874487135295 
11.01087498664856 0.2512837275796578 
11.023635149002075 0.25128053629381947 
11.036300659179688 0.2512782208895764 
11.048915386199951 0.25127752224697375 
11.06154990196228 0.2512775202317901 
11.073723316192627 0.2512775202317901 
11.08578872680664 0.25126148945778987 
11.09898829460144 0.25125471089486895 
11.11168909072876 0.2512495122012017 
11.123814344406128 0.2512449683644108 
11.135579347610474 0.2512408413577576 
11.148276567459106 0.2512371335208331 
11.159963130950928 0.25123398562857696 
11.172712564468384 0.25123175849588464 
11.184948205947876 0.251231090319073 
11.197334289550781 0.251231090319073 
11.210023164749146 0.2512187452192694 
11.222959756851196 0.2512130319479417 
11.235949516296387 0.25120845234829886 
11.247707605361938 0.25120435186443035 
11.259384393692017 0.25120062839031615 
11.272063970565796 0.25119727025707456 
11.285370111465454 0.2511944041360291 
11.297348022460938 0.25119234302018295 
11.3102707862854 0.25119172207626617 
11.322425842285156 0.25119172207626617 
11.335343837738037 0.2511803342701229 
11.347212791442871 0.2511749920917197 
11.359547853469849 0.25117065669582367 
11.3712899684906 0.251166764654662 
11.382920980453491 0.2511632226714609 
11.395476341247559 0.25115998972023074 
11.40837025642395 0.2511572468196762 
11.420533657073975 0.251155283879234 
11.432244300842285 0.25115468659266293 
11.446099758148193 0.25115468659266293 
11.459371089935303 0.2511437088733332 
11.470802068710327 0.2511384892877015 
11.483863353729248 0.2511341751784855 
11.496378421783447 0.25113009921136886 
11.509822845458984 0.25112610743135594 
11.521084308624268 0.25112170612621754 
11.534801006317139 0.2511176181318147 
11.5462167263031 0.2511150144600656 
11.5580415725708 0.2511143010035533 
11.571079015731812 0.2511143010035533 
11.583944082260132 0.2511004542346606 
11.597078323364258 0.25109439020544194 
11.609517812728882 0.25108990323080527 
11.621688604354858 0.25108598600961646 
11.635180950164795 0.25108240700059165 
11.648194074630737 0.2510791898472114 
11.661093950271606 0.25107648089350065 
11.672195672988892 0.2510745260505927 
11.685571432113647 0.25107391937473794 
11.698161125183105 0.2510739105887765 
11.711018323898315 0.2510739105887765 
11.724889755249023 0.2510606263015997 
11.738152980804443 0.2510549909691037 
11.750435590744019 0.251050636767239 
11.762214183807373 0.2510467789330539 
11.775588989257812 0.25104331695637927 
11.787317514419556 0.2510401895168091 
11.800231695175171 0.25103744954462065 
11.812426805496216 0.251035505844417 
11.825175523757935 0.25103490117355265 
11.83744192123413 0.25103490117355265 
11.850204944610596 0.2510237704832642 
11.862877368927002 0.2510184927997914 
11.875737190246582 0.25101435839200414 
11.887600183486938 0.25101069691233396 
11.899023056030273 0.2510073245326504 
11.912206411361694 0.2510042942797293 
11.92452597618103 0.25100172444677066 
11.936490058898926 0.2509998806719158 
11.949254751205444 0.25099927552476714 
11.961022138595581 0.25099927552476714 
11.973827362060547 0.2509891585915114 
11.986236095428467 0.2509844164128089 
11.99826455116272 0.2509805196826663 
12.010916471481323 0.2509770645298768 


==> Graphes/init_comp_opti_scale.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 
0 0.9999859011585682 0 0.9998580957852752 0 1.0 0 0.580601066483332 0 0.8268498750867364 
1 0.640062622244933 1 0.6452908827756564 1 0.6416379395794618 1 0.44131520561102194 1 0.6121765666841252 
2 0.44279761270429174 2 0.46016881034545715 2 0.4370071343877885 2 0.34432352291911084 2 0.48459522459782783 
3 0.344775628351485 3 0.3538866947697482 3 0.3292691976234878 3 0.28393657534880906 3 0.3924159632612302 
4 0.2833775995124099 4 0.2865522948234675 4 0.2604490673099784 4 0.24190045136043756 4 0.3281221329743553 
5 0.24159656396516968 5 0.24364641399538753 5 0.21383088313304144 5 0.20994933384054362 5 0.2785798684361873 
6 0.21002217240975013 6 0.21508003562385816 6 0.18175842962369057 6 0.18301848320146422 6 0.23517352445723688 
7 0.1845934743282069 7 0.19581744851464494 7 0.16002551029530937 7 0.16212126432703913 7 0.20071649511902298 
8 0.1641324263602054 8 0.18162862725997186 8 0.14395519888310096 8 0.14722355364288436 8 0.17362436707564705 
9 0.14870939973134867 9 0.16935643550281157 9 0.13131547836626706 9 0.13650193647821807 9 0.15322821073028978 
10 0.13723167718004484 10 0.15664768068716473 10 0.12090838362075744 10 0.1283918327064987 10 0.13696677512925845 
11 0.1289178061132704 11 0.1430697384278179 11 0.11119573223446351 11 0.12170939549108421 11 0.1238011054230216 
12 0.12231682701037846 12 0.12964753516536298 12 0.1022810127692652 12 0.11554551585544723 12 0.11406216396232875 
13 0.11695330716907651 13 0.11804878379659131 13 0.09492156851021971 13 0.1095062083003217 13 0.10593533987436478 
14 0.11220120790487924 14 0.10865653453300486 14 0.08890432808338561 14 0.10360492934578014 14 0.09854633933347534 
15 0.10784509364855514 15 0.10127616512182201 15 0.08389499173915733 15 0.0978566873283858 15 0.09267793430654372 
16 0.1036824739292482 16 0.09529390625951242 16 0.07961948569725553 16 0.09235595476508314 16 0.08686102939458515 
17 0.0997298076882934 17 0.090358596446919 17 0.07591964103148972 17 0.08708644942083553 17 0.08167908081366276 
18 0.09597958157757716 18 0.08585141748913094 18 0.07259281748225725 18 0.08214743078255612 18 0.07693084954489317 
19 0.09241204735276823 19 0.08183480883168387 19 0.06959676715672318 19 0.07758716993547121 19 0.0728250881128257 
20 0.08908920543593153 20 0.07817094818505416 20 0.0669484018075843 20 0.07338769432527599 20 0.06899645088774042 
21 0.08595191890906298 21 0.07493242983621286 21 0.06444155948699547 21 0.06949743543432539 21 0.0653907651699082 
22 0.08298669224554162 22 0.07198623021692577 22 0.0621112252380876 22 0.06567532822474918 22 0.06231277532427462 
23 0.08010851605235524 23 0.06945099521348605 23 0.059898351957885156 23 0.06190455964518098 23 0.05961426309055931 
24 0.07733506712807903 24 0.06718361435394905 24 0.05790275360821707 24 0.05847674964543257 24 0.05717354153942868 
25 0.07460562023473523 25 0.06516936666602557 25 0.056082195526516276 25 0.055177361607951156 25 0.055093886004634864 
26 0.072014653032619 26 0.06332418061391568 26 0.05436173238385032 26 0.0518453055657434 26 0.05311823176706307 
27 0.06947204947497027 27 0.061607792669007726 27 0.05266237825034329 27 0.04913331608455585 27 0.05134562232801904 
28 0.06709628732149574 28 0.059960369168320454 28 0.05094415552002793 28 0.046771431023587856 28 0.049748807108148246 
29 0.06486544210584039 29 0.058395242015151526 29 0.049296286055970605 29 0.04460830488381925 29 0.0483044268445938 
30 0.06286368083774137 30 0.05691870835437829 30 0.04786364337959799 30 0.04272902698856276 30 0.046879045861379746 
31 0.06101759249501336 31 0.05557074580589246 31 0.04654140317282389 31 0.04089563403684176 31 0.0455020478982485 
32 0.059332601235338046 32 0.05436694043240437 32 0.04525537831984261 32 0.03928283886345036 32 0.044056955733372385 
33 0.05771386453161431 33 0.05330566907402487 33 0.043934606252332295 33 0.03771046323215001 33 0.042865431518691134 
34 0.05622803180791734 34 0.05236013692101454 34 0.04253805758202604 34 0.036212048485165335 34 0.04176257046529062 
35 0.05486829458030698 35 0.05152355013517917 35 0.041012903437791556 35 0.03485392517778709 35 0.040783790092146346 
36 0.053672731527478194 36 0.050780075757561285 36 0.03936157328287639 36 0.03357558971265901 36 0.03976556556062709 
37 0.052605782333061825 37 0.050110163097756615 37 0.03762559825795738 37 0.0323870244586742 37 0.03882546248031025 
38 0.05165326504998241 38 0.04950928148159209 38 0.03614531677801352 38 0.031215864642853152 38 0.037896955940121456 
39 0.05079220401955918 39 0.0489478316864641 39 0.03477351974809701 39 0.030115701750087466 39 0.03707916478076674 
40 0.04997260861122276 40 0.04842873840952382 40 0.03349196955853296 40 0.029031466873702182 40 0.03618504017835055 
41 0.04917580061110752 41 0.0479308860131176 41 0.03232549081838461 41 0.028018804791427408 41 0.035364418106889964 
42 0.04835328531544714 42 0.04745314190182695 42 0.03122107852689494 42 0.027037119695934565 42 0.03463377347506757 
43 0.04750065215710992 43 0.04698275598707886 43 0.030207366033134092 43 0.026104856744777753 43 0.033890489405313334 
44 0.0466712549336091 44 0.04651935721099434 44 0.02927135613863581 44 0.025211811274029834 44 0.03316801175329556 
45 0.045859162533883314 45 0.046057626600460616 45 0.028453432719753737 45 0.024375476174158653 45 0.03242404317545431 
46 0.045087024788803214 46 0.04560510795929455 46 0.027697086268987144 46 0.02359085845754649 46 0.03171452878244822 
47 0.044301113826688124 47 0.045158640525190016 47 0.02700097954460143 47 0.02283625001721264 47 0.030997140745677082 
48 0.04346045617529173 48 0.04471658451019466 48 0.026323083701055152 48 0.022112861544014213 48 0.03025674016000025 
49 0.04247549976413252 49 0.04427515664052112 49 0.025691303341699896 49 0.021408037837345927 49 0.02956154433593063 
50 0.041413777404348505 50 0.04381757618655175 50 0.02509084959304428 50 0.02073497535604782 50 0.028890018872074825 
51 0.04038506476175304 51 0.04335338860814807 51 0.0245200663990835 51 0.02005590014776971 51 0.028235670708874956 
52 0.039424066366175445 52 0.042853920182535726 52 0.023998660214420098 52 0.019398483763724134 52 0.02758535302217665 
53 0.038493055066370935 53 0.042342859516258616 53 0.023501274959589938 53 0.018746577920839134 53 0.02693922920818196 
54 0.037577952030401915 54 0.041797155378124146 54 0.023060662191358848 54 0.018110291831026793 54 0.026350613334352548 
55 0.036681219459284466 55 0.0412576965721012 55 0.02262832978081164 55 0.017528130333795286 55 0.025757897376878582 
56 0.035822237956542144 56 0.040703225626091966 56 0.02224373189417413 56 0.016990149577644623 56 0.025163074445732604 
57 0.034988270613973346 57 0.040170231683626066 57 0.021859381873900713 57 0.016456862363236756 57 0.02458073832609722 
58 0.03418172323967891 58 0.03961849149073063 58 0.021513345069565867 58 0.015948449106583138 58 0.024010815016602897 
59 0.033407429055869985 59 0.039096672855170385 59 0.02115153200669668 59 0.01544289041229116 59 0.023503715101461486 
60 0.03264335284724108 60 0.038551407249517854 60 0.020824496998712638 60 0.014963800432231165 60 0.023002846957930888 
61 0.03191981687540432 61 0.03802258156405257 61 0.020474237844295817 61 0.014489801085715443 61 0.022512716264437387 
62 0.031193366709953024 62 0.0374545395909258 62 0.020153235781619202 62 0.014052670866899429 62 0.022024319242193932 
63 0.030497151009080802 63 0.036821997641068284 63 0.019807997359407543 63 0.013601565847124429 63 0.021542447485424887 
64 0.02980634833098154 64 0.03614064948997836 64 0.01948635117908093 64 0.013164262692686703 64 0.021078050113982304 
65 0.029151025634717498 65 0.03545850095481763 65 0.019141374959857693 65 0.01274658301740663 65 0.020622114002258145 
66 0.02853936533454931 66 0.03485175205941485 66 0.018815613981043432 66 0.012327359236900785 66 0.020203793252315083 
67 0.027966978949893792 67 0.03431287326524739 67 0.018471434758237586 67 0.01192955150793165 67 0.01976741968781107 
68 0.027419916746770488 68 0.03383186334557874 68 0.01814408121457094 68 0.011532490294721403 68 0.019350671271135003 
69 0.026903275162317886 69 0.03340541186193783 69 0.01780302304977537 69 0.011147075069060862 69 0.018957706750354884 
70 0.026391613349656465 70 0.033019802563609396 70 0.017481075056956976 70 0.010751467043654733 70 0.018566007435478243 
71 0.025892071947887327 71 0.03266134183904108 71 0.01714804325824891 71 0.010365675192827002 71 0.018142753584946197 
72 0.02537964587082727 72 0.03232353872401427 72 0.016834570563725504 72 0.009974573330089439 72 0.01776184768677614 
73 0.02485369707531571 73 0.03200012001463892 73 0.01652563384345799 73 0.00959866400580127 73 0.01742811102242409 
74 0.024291903135423464 74 0.03169276039594206 74 0.016210579850241158 74 0.009221870170490089 74 0.017087846390666222 
75 0.023705777968182847 75 0.03140409434636357 75 0.015905611879067496 75 0.008848610973548617 75 0.016765351553306572 
76 0.02308200655903334 76 0.03110590014291585 76 0.015616660482378112 76 0.008462610367678147 76 0.01644622916501953 
77 0.022508907832043897 77 0.030775876321853846 77 0.01530797922953339 77 0.008083646428960386 77 0.016136509701040858 
78 0.021977561297771963 78 0.03033595400616778 78 0.015018327670566855 78 0.007693012470916264 78 0.015834889797716578 
79 0.021521364593634514 79 0.029771680453545793 79 0.014728395364146912 79 0.007292874234569873 79 0.015570659324227236 
80 0.021093880856516183 80 0.02924825688006137 80 0.014428156120958976 80 0.006885969296508233 80 0.015292791637707113 
81 0.020722093999386917 81 0.02885209582697387 81 0.014136244968450517 81 0.006483616485155219 81 0.015042869020057442 
82 0.020369377976475225 82 0.028543424134185494 82 0.013844785225027087 82 0.006061718251227531 82 0.014772378915115833 
83 0.020056639065155597 83 0.028285496010140066 83 0.01355128805185516 83 0.005645733385185273 83 0.014514157323667325 
84 0.019759921724616436 84 0.028059597392336873 84 0.013232303304481966 84 0.005231773935927858 84 0.014263716950308933 
85 0.01949569683872183 85 0.027849979244007464 85 0.0129176415256175 85 0.004840504110451831 85 0.014004156355947631 
86 0.019239864389365535 86 0.027659275583428598 86 0.012597202560031865 86 0.004443355932420587 86 0.013751799794572625 
87 0.01901269431798396 87 0.027476408799495887 87 0.012245435789034772 87 0.004063788265269744 87 0.013516500490151176 
88 0.018792020063255612 88 0.027307519498770607 88 0.011889558312026215 88 0.003691073265431816 88 0.013253492967753569 
89 0.0185903023284124 89 0.027144850481012638 89 0.011520088549452499 89 0.003339956388887329 89 0.012989517430916342 
90 0.018396754606200237 90 0.026992350220862004 90 0.011134028194236334 90 0.002995948541640356 90 0.012695420168473215 
91 0.018218550006919732 91 0.02684405920428061 91 0.010750411722052454 91 0.0026698974852829233 91 0.012438755011353542 
92 0.018044524580027588 92 0.026705075840173398 92 0.010380164396990266 92 0.0023560637417043774 92 0.012176640199973205 
93 0.017889358890022435 93 0.026569684843823545 93 0.010000833986335002 93 0.002055863216724017 93 0.011884637439223522 
94 0.017734938599579628 94 0.026442610339930128 94 0.009637110335764197 94 0.0017662027412803478 94 0.011636021446409604 
95 0.017595758650747504 95 0.026318524366839735 95 0.009267013889800472 95 0.0014906583590894235 95 0.01138496391214022 
96 0.017461890033136678 96 0.0262015782260254 96 0.008884420038312605 96 0.0012151052236242601 96 0.011144127607022561 
97 0.01733849472677885 97 0.02608723927362217 97 0.00846464004020804 97 0.0009602722652084598 97 0.010910468136985714 
98 0.017220873149268314 98 0.025978374141217408 98 0.008007161291379681 98 0.0007007105743858524 98 0.010663863194808334 
99 0.017111364479711757 99 0.02587216828949078 99 0.0075180920309272665 99 0.0004575673729998373 99 0.01044058707424888 
100 0.017005847497194707 100 0.025770623502723206 100 0.00701602853869398 100 0.0002109457698790237 100 0.010213466788243147 


==> Graphes/low_rank_synth_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.6588225202315315 12 0.6478532973624208 12 0.6603937434519415 12 0.762738684648027 
24 0.3727116286256986 24 0.33693738723389927 24 0.3441719703387539 24 0.5795497853206597 
36 0.17814069095479565 36 0.15050067630805633 36 0.15288706186737044 36 0.43019835628394276 
48 0.054188985266742914 48 0.046721213407571245 48 0.05071095811042214 48 0.30607870735917214 


==> Graphes/low_rank_synth_ciaperoni.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
4 0.7693131478270578 4 0.7703482607810274 4 0.7694590845230013 4 0.7760795351309624 
6 0.643009656855584 6 0.6455207355772977 6 0.6512816877427332 6 0.6488403924800354 
9 0.4925547560820665 9 0.49750095908993414 9 0.4932094593234859 9 0.5029258716048642 
13 0.3155221651846347 13 0.3257008466301829 13 0.33058411054883996 13 0.34704573096115654 
20 0.1236166930960894 20 0.1414152373494488 20 0.15133148801988808 20 0.17879450024519536 
30 0.01191036251181823 30 0.030237470779236282 30 0.04540457063893133 30 0.05836620657703895 
40 0.00028847994644871027 40 0.00864729288803971 40 0.01542449154414599 40 0.013016814888969813 


==> Graphes/low_rank_synth_ciaperoni_it.txt <==
x1 y1 x2 y2 
0 0.9999999999999997 0 1.0 
1 0.6348738912214572 1 1.0 
2 0.4218788299756596 2 0.6314120794617132 
3 0.29639370612652544 3 0.575292682534086 
4 0.2194582375144124 4 0.5255146694050236 
5 0.16928006615745675 5 0.4803226822302551 
6 0.13696597073217312 6 0.440191443915948 
7 0.11642351337148191 7 0.4045026154286095 
8 0.10146529572188441 8 0.3721054912658457 
9 0.09025977602920753 9 0.34286337722028215 
10 0.08100588995570009 10 0.31587564884917785 
11 0.07349676461326392 11 0.2914826918123427 
12 0.06806875020184319 12 0.2694944990656983 
13 0.06434491032252919 13 0.24945974872412477 
14 0.06195438185647253 14 0.23177376792601942 
15 0.06145285329762992 15 0.21576161212689973 
16 0.06145285329762992 16 0.20117433068922827 
17 0.04896706558261161 17 0.1878268828642115 
18 0.042222939068779546 18 0.17551591327701763 
19 0.03777730617041364 19 0.16446816255523447 
20 0.03435086245209303 20 0.15483588809267101 
21 0.03159253338514921 21 0.14526710243493995 
22 0.029371318220265532 22 0.1372785718966243 
23 0.027483205366788995 23 0.13062035911277606 
24 0.026164365140656058 24 0.12475613197251155 
25 0.025809877445876876 25 0.11960894664045787 
26 0.025809877445876876 26 0.11494936360989509 
27 0.020569233950340604 27 0.11083041551482582 
28 0.01812090631988372 28 0.1072059143927154 
29 0.016852041131350852 29 0.10377127130643103 
30 0.016089083645191914 30 0.10088559712799738 
31 0.015578203568033603 31 0.09855339959209886 
32 0.015176157732893646 32 0.09603392484367111 
33 0.014870002746922245 33 0.09363550290284203 
34 0.014664006937457185 34 0.0911780894555354 
35 0.014602056681908199 35 0.0890340796078536 
36 0.014602056681908199 36 0.0870444840524241 
37 0.013567354834817757 37 0.085320969738788 
38 0.013056180328024376 38 0.0839273223500097 
39 0.012692952806691285 39 0.08270013511544554 
40 0.012382093263617161 40 0.08162400039475244 
41 0.012084829386543516 41 0.08069249844736173 
42 0.011817801770339012 42 0.07986815585004234 
43 0.011605110776274215 43 0.07911570111568002 
44 0.011458986639770716 44 0.07842246995808415 
45 0.011418486957597363 45 0.07774896617955088 
46 0.011418486957597363 46 0.07663448864383814 
47 0.010748661968438527 47 0.07602268720914047 
48 0.010414494589231299 48 0.07555298507922877 
49 0.01018774781104693 49 0.0751443427728958 
50 0.010012364511994968 50 0.074781288860652 
51 0.009861272591517626 51 0.0744558179965766 
52 0.009719755661240915 52 0.07416200674830846 
53 0.009598877458865587 53 0.07389478644792753 
54 0.009516709674938983 54 0.07364961017148634 
55 0.009492721005075255 55 0.07342237563322027 
56 0.009492721005075255 56 0.07320939889457341 
57 0.009095828646198819 57 0.07300737589329721 
58 0.008910297134486036 58 0.07281330738395217 
59 0.008784012747176601 59 0.07262439865426021 
60 0.008678851020510593 60 0.07243808326047559 
61 0.008577813122683273 61 0.07225256950501951 
62 0.008476757444148816 62 0.07206791141587156 
63 0.008381672954562883 63 0.07188586371277124 
64 0.008308825571895178 64 0.07170772311511717 
65 0.00828539393187388 65 0.07153320354079332 
66 0.00828539393187388 66 0.0713613135275009 
67 0.00788457384684126 67 0.07119121189763321 
68 0.007704195625250066 68 0.07102227585489546 
69 0.007585295194634802 69 0.07085380817618012 
70 0.007490152579039965 70 0.07068468571769913 
71 0.007403572810325931 71 0.07051289063084795 
72 0.00732094045251268 72 0.07033527709965642 
73 0.007243699534883628 73 0.07014988995863945 
74 0.007181973416412298 74 0.06996149289406986 
75 0.00716098781714168 75 0.06978030670878133 
76 0.00716098781714168 76 0.06961312761555295 
77 0.006810165371809968 77 0.06959719930698344 
78 0.006674347560457776 78 0.06965866009226167 
79 0.006597479069696356 79 0.06498384977473658 
80 0.00654452415485943 80 0.06475130310453729 
81 0.006501743725280703 81 0.06453843140577963 
82 0.006464575532146609 82 0.06433520630700468 
83 0.0064318801812899415 83 0.06413818970558853 
84 0.0064062629177644255 84 0.06394571455341998 
85 0.006397128829911863 85 0.06375676217003949 
86 0.006397128829911524 86 0.06357059344761724 
87 0.006397128829911524 87 0.06338658410065846 
88 0.00614097676291835 88 0.06320412536033443 
89 0.006026122355782107 89 0.0630225505687643 
90 0.005949800768367684 90 0.06284107246888121 
91 0.005890227121667358 91 0.06265872490887645 
92 0.0058396060102603505 92 0.06247431611423195 
93 0.005795091224911224 93 0.062286434636201725 
94 0.005756530489787247 94 0.06209362786408972 
95 0.00572716161599278 95 0.06189499715320122 
96 0.005716708951960932 96 0.061691415396002425 
97 0.005716708951960763 97 0.061486748972869563 
98 0.005716708951960763 98 0.06128715995531861 
99 0.005254871036886804 99 0.06109805390092423 
100 0.00489995844400974 100 0.0609217972281879 
101 0.004644225873323178 101 0.060758014021911715 
102 0.0044682518468861475 102 0.060604986061070135 
103 0.0043425919271551875 103 0.06046072520733095 
104 0.004250367039817071 104 0.06032346485447839 
105 0.004182521865831691 105 0.060191788362789635 
106 0.004138438663138059 106 0.060064604248872236 
107 0.004125693476439081 107 0.059941078630753375 
108 0.004125693476439081 108 0.05982056894388875 
109 0.0039209562494779 109 0.059702572174484395 
110 0.003837324530016839 110 0.059586689230992806 
111 0.0037876826314966034 111 0.059472603592036655 
112 0.003751760106378898 112 0.059360071689262814 
113 0.003721572792856778 113 0.059248922120789416 
114 0.003692607012342496 114 0.059139059542618014 
115 0.003657683943055791 115 0.05903046678932301 
116 0.0035980941933420082 116 0.05892319695408088 
117 0.0035753247296360993 117 0.05881734919456951 
118 0.0035753247296359297 118 0.058713030442994855 
119 0.0035753247296359297 119 0.05861031629980176 
120 0.003183129170389578 120 0.058509228051446684 
121 0.0030010866403877485 121 0.05840973333995978 
122 0.002904791733724123 122 0.058311763671945065 
123 0.002841825638098513 123 0.058215235548755635 
124 0.002790042652117362 124 0.058120065984219725 
125 0.0027413092569080985 125 0.05802618031746155 
126 0.002698388541985201 126 0.057933514435049085 
127 0.0026676100938750023 127 0.0578420141898047 
128 0.002656141495221236 128 0.05775163389536463 
129 0.0026561414952207263 129 0.05766233478752965 
130 0.0026561414952207263 130 0.05757408374653141 
131 0.002280580427868534 131 0.05748685231262748 
132 0.002098901334729571 132 0.057400615944892944 
133 0.0019830509323597945 133 0.05731535346220058 
134 0.001873109211920125 134 0.05723104661509075 
135 0.001744571149953276 135 0.05714767974879087 
136 0.0016149869592024743 136 0.05706523952640785 
137 0.0015128981892209323 137 0.05698371468720706 
138 0.001442998672192707 138 0.05690309581904951 
139 0.001421431396348211 139 0.0568233751275351 
140 0.001421431396348211 140 0.05674454618793111 
141 0.0010516106962161547 141 0.05666660367001962 
142 0.0008768351329327569 142 0.05658954303069605 
143 0.0007533401592346358 143 0.05651336017437384 
144 0.000648387335084245 144 0.05643805108663598 
145 0.00055397175044654 145 0.056363611451614594 
146 0.00047152855271459103 146 0.056290036267687166 
147 0.00040594355195693537 147 0.05621731947874998 
148 0.0003635337778947093 148 0.0561454536392243 
149 0.00035174274129952735 149 0.05607442962998689 
150 0.00035174274129952735 150 0.05600423643977245 
151 0.00017397269692259087 151 0.0559348610226829 
152 0.00011040757385106138 152 0.055866288237784625 
153 7.887684750825515e-05 153 0.05579850087193909 
154 6.0052019790819943e-05 154 0.05573147974245078 
155 4.741222997956871e-05 155 0.05566520387217535 
156 3.843930407587625e-05 156 0.05559965072654934 
157 3.2227600618285076e-05 157 0.05553479649962823 
158 2.851067197651807e-05 158 0.055470616434508395 
159 2.752217973105182e-05 159 0.05540708516231306 
160 2.752217973105182e-05 160 0.05534417704287916 
161 1.3000373267518935e-05 161 0.05528186648861123 
162 8.079247843356652e-06 162 0.05522012824845114 
163 5.7563032102688566e-06 163 0.05515893761358305 
164 4.410725538634644e-06 164 0.05509827044891055 
165 3.5330630590582814e-06 165 0.05503810275147065 
166 2.9184404097838793e-06 166 0.0549784096658437 
167 2.4975437915674112e-06 167 0.054919168912666676 
168 2.2456661051036244e-06 168 0.054860364425734304 
169 2.1773145875411193e-06 169 0.05480198103995767 
170 2.1773145875411193e-06 170 0.054744003400155415 
171 1.1551391170663115e-06 171 0.05468641649141469 
172 7.986565057644892e-07 172 0.054629205799898245 
173 6.172407784391688e-07 173 0.05457235727252105 
174 5.040110449130435e-07 174 0.05451585720389339 
175 4.237721612373826e-07 175 0.054459692102618695 
176 3.639328960136043e-07 176 0.0544038485596081 
177 3.207431233354421e-07 177 0.05434831312883644 
178 2.937844914390491e-07 178 0.05429307222463747 
179 2.8625913279771154e-07 179 0.054238112035587246 
180 2.8625913279771154e-07 180 0.05418341845211475 
181 1.6969352559039137e-07 181 0.054128977002712846 
182 1.2620244547827007e-07 182 0.05407477279181376 
183 1.0242274235303865e-07 183 0.05402079043080569 
184 8.66343638234624e-08 184 0.05396701395213003 
185 7.48118659531182e-08 185 0.05391342669466207 
186 6.563188190773901e-08 186 0.053860011146361436 
187 5.8792138926341687e-08 187 0.0538067487271546 
188 5.44182880593025e-08 188 0.05375361949077644 
189 5.317483419401915e-08 189 0.05370060171841121 
190 5.317483419401915e-08 190 0.05364767136890867 
191 3.338699909275798e-08 191 0.05359480133973351 
192 2.5670190325379407e-08 192 0.05354196047952508 
193 2.1246061740127566e-08 193 0.0534891122782415 
194 1.819225352278021e-08 194 0.05343621314773963 
195 1.584510767731227e-08 195 0.053383210203149574 
196 1.398846673555893e-08 196 0.05333003848261608 
197 1.2582656793355952e-08 197 0.05327661763695469 
198 1.1673325533578653e-08 198 0.05322284834410526 
199 1.1413346874385306e-08 199 0.053168609141642585 
200 1.1413346364619231e-08 200 0.053113755092321746 
201 1.1413346364619231e-08 201 0.05305812062906954 
202 6.643996037110037e-09 202 0.053001529619693705 
203 4.896476470984533e-09 203 0.05294381513417834 
204 3.936948545800508e-09 204 0.052884848341786264 
205 3.302523425191221e-09 205 0.05282457033145643 
206 2.8347967388505624e-09 206 0.05276301528300518 
207 2.477217757168769e-09 207 0.05270031338695776 
208 2.211911022959365e-09 208 0.05263666968219803 
209 2.0427735279438145e-09 209 0.05257232615835024 
210 1.9949357200882073e-09 210 0.052507520987125064 
211 1.9949357200882073e-09 211 0.05244245682837734 
212 1.224346983181665e-09 212 0.052377283065312995 
213 9.159038437044919e-10 213 0.05231209017174348 
214 7.344694315833799e-10 214 0.0522469111598097 
215 6.06682461352796e-10 215 0.05218172485771655 
216 5.076563231525331e-10 216 0.05211645694905944 
217 4.290661971335463e-10 217 0.05205097585888275 
218 3.69429683549692e-10 218 0.05198508094440225 
219 3.3085245613483227e-10 219 0.05191847966488452 
220 3.198568018967588e-10 220 0.05185074805801625 
221 3.198568018967588e-10 221 0.05178126414495894 
222 1.425120730734671e-10 222 0.05170909541433929 
223 7.145476034497689e-11 223 0.05163280785495004 
224 2.953669599649384e-11 224 0.051550148985486814 


==> Graphes/low_rank_synth_ciaperoni_time.txt <==
x1 y1 x2 y2 
0 0.7634871813189515 0 1.0184524682594913 
0.012510538101196289 0.644754970645532 0.0 0.9659245664107028 
0.022487401962280273 0.5783688721470034 0.09874916076660156 0.8863179494191125 
0.031197547912597656 0.5416363115154169 0.19562125205993652 0.7948629374009123 
0.045902252197265625 0.5178791307682011 0.2845737934112549 0.7082171874871094 
0.05545759201049805 0.5015321298627974 0.3757743835449219 0.6308544229423648 
0.06479978561401367 0.49001370452762394 0.4684152603149414 0.5636186999928456 
0.07457256317138672 0.4824376999031162 0.5585129261016846 0.5156210339405107 
0.08826518058776855 0.47739260349232426 0.6494131088256836 0.48608494589404766 
0.1027677059173584 0.4736124388190052 0.7390608787536621 0.4702305384246262 
0.11548137664794922 0.47083439563921325 0.8295292854309082 0.4623659557529671 
0.12612414360046387 0.46855590342455905 0.921860933303833 0.4585843558221638 
0.13930296897888184 0.46668072779628 1.0128798484802246 0.45665797478493175 
0.1488180160522461 0.46526242159238546 1.103424072265625 0.4547895384198433 
0.16709113121032715 0.4643453278759081 1.2008998394012451 0.45294876952439955 
0.1776268482208252 0.4641749952896181 1.2900876998901367 0.45216757027475873 
0.18860912322998047 0.4641749952896181 1.3810315132141113 0.45165525338620915 
0.19911742210388184 0.45908862414365653 1.4750151634216309 0.45122277982464687 
0.20916152000427246 0.4567000723148058 1.583359956741333 0.4508332619303915 
0.21969056129455566 0.4553601672445821 1.6771278381347656 0.4503657597268867 
0.23376178741455078 0.45458855594298975 1.7790985107421875 0.45012088755685564 
0.24360394477844238 0.454117188627034 1.8682818412780762 0.449991651019363 
0.25283074378967285 0.4538076626793058 1.9583461284637451 0.44991041937351695 
0.2628517150878906 0.4535870024946303 2.053457498550415 0.44984714801412 
0.27201056480407715 0.45343275008966527 2.1447839736938477 0.4498118367266365 
0.2817575931549072 0.45338527245847815 2.2349658012390137 0.44978947989554596 
0.290757417678833 0.45338527245847826 2.3250694274902344 0.44977069261096836 
0.30229973793029785 0.4524630774332702 2.41731333732605 0.4497537406035614 
0.3120591640472412 0.4520580606261335 2.5071709156036377 0.4497376048960996 
0.3212862014770508 0.451833960934216 2.597546339035034 0.4497142413743089 
0.33285999298095703 0.4516964201234483 2.6893389225006104 0.4496662967298118 
0.3444206714630127 0.45159925698486975 2.779448986053467 0.4495937752095915 
0.35613036155700684 0.4515245503162673 2.871367931365967 0.44952921920191197 
0.3651089668273926 0.45146652133845255 2.9631552696228027 0.4494657291780609 
0.37497997283935547 0.451425134711349 3.054567575454712 0.44941165746181616 
0.39522385597229004 0.4514108750695172 3.1457674503326416 0.44937537759772195 
0.4207184314727783 0.4514108750695172 3.236943006515503 0.4493432186511325 
0.4329338073730469 0.45101514400190607 3.327864646911621 0.44931356841944514 
0.442169189453125 0.4508132385163742 3.41898512840271 0.44928873068292935 
0.452911376953125 0.4506664059543343 3.59032940864563 0.4492695914982337 
0.46265339851379395 0.45053989793816446 3.7252132892608643 0.44925469610675545 
0.4717721939086914 0.45042383093938815 3.8458633422851562 0.4492417083812376 
0.4846680164337158 0.4503155063424865 3.9869308471679688 0.4492273664329422 
0.496959924697876 0.4502166577392279 4.100862264633179 0.44920347169673946 
0.508770227432251 0.45014424861041025 4.212150573730469 0.44916883981562283 
0.5222342014312744 0.4501199543603917 4.345688581466675 0.44914830723953847 
0.5327692031860352 0.45011995436039176 4.469811677932739 0.44913557310708513 
0.5468230247497559 0.4494641229432598 4.611539840698242 0.44912547774301936 
0.557391881942749 0.4491791381246213 4.746479272842407 0.44911618674749987 
0.5684819221496582 0.4490150118292362 4.923532962799072 0.44910665210066536 
0.5767147541046143 0.44889819736915665 5.049512624740601 0.4490955186940108 
0.5872187614440918 0.4488005383550895 5.231626510620117 0.4490782499750757 
0.6012554168701172 0.4487111977329937 5.4102702140808105 0.44903261851715315 
0.6142492294311523 0.44862724031755835 5.51986289024353 0.44897238500447884 
0.6246750354766846 0.448551526710741 5.6392576694488525 0.44893759159954677 
0.6360719203948975 0.4485215456976927 5.811430931091309 0.44891493153151296 
0.6456031799316406 0.4485215456976927 5.932087182998657 0.44889916002383234 
0.6557648181915283 0.4478163106350936 6.0515782833099365 0.4488872832564487 
0.6660244464874268 0.44745979090225707 6.226818084716797 0.44887754435396676 
0.6755392551422119 0.44718981300320026 6.342802047729492 0.44886887786700763 
0.6852157115936279 0.44697173860806844 6.458477735519409 0.4488605202227605 
0.6956391334533691 0.4467565021079126 6.587009906768799 0.4488517647748147 
0.7050650119781494 0.4465892505874688 6.722811937332153 0.44884176359360883 
0.7192497253417969 0.44646537580572776 6.842987537384033 0.4488293401303168 
0.7287888526916504 0.44638633324259785 6.963479280471802 0.44881297139824056 
0.741466760635376 0.4463604878684329 7.11397647857666 0.44879158902344235 
0.7533791065216064 0.4463604878684329 7.250994443893433 0.4487666773381059 
0.7675917148590088 0.44571982485130784 7.380618572235107 0.4487426549321153 
0.7805914878845215 0.4454348435265225 7.553343772888184 0.4487227738110155 
0.8016788959503174 0.4452507528648857 7.6694347858428955 0.4487070615608056 
0.8208186626434326 0.4451159034472971 7.833781957626343 0.4486943414427591 
0.8343663215637207 0.4450199606158581 8.006840944290161 0.4486837242729076 
0.8508851528167725 0.44494933336672404 8.127444505691528 0.4486748217334065 
0.8631298542022705 0.44489735121677193 8.243832349777222 0.4486675349347073 
0.8753855228424072 0.4448616265757536 8.397277593612671 0.44866179562073466 
0.8879194259643555 0.44485104687404403 8.536633253097534 0.4486574271284716 
0.9023370742797852 0.4448510468740441 8.644131422042847 0.4486541577302385 
0.9115064144134521 0.44463559455928753 8.766994714736938 0.4486516979489033 
0.9226984977722168 0.44453970963658884 8.933254480361938 0.44864979805917654 
0.9347903728485107 0.44447856968080174 9.048211336135864 0.44864826623844845 
0.9451310634613037 0.44443322595417584 9.160990238189697 0.4486469623478681 
0.9568018913269043 0.4443959388403934 9.313502073287964 0.44864578346365014 
0.9723865985870361 0.44436481379319875 9.447273254394531 0.44864464902255224 
0.983905553817749 0.4443400595572889 9.578720092773438 0.44864348711707475 
0.9949727058410645 0.44432271003673734 9.709165096282959 0.4486422195164887 
1.0054562091827393 0.44431669230813253 9.842832326889038 0.44864073694277407 
1.0192039012908936 0.4443166923081327 9.976844072341919 0.44863882827981644 
1.0315260887145996 0.4441181120783616 10.094330787658691 0.44863578969798784 
1.045257568359375 0.44404209226540914 10.276156425476074 0.4486241759086894 
1.055539846420288 0.4439990088573138 10.392978429794312 0.4484887152461669 
1.0661909580230713 0.44397223907590294 10.51025676727295 0.4484527577751537 
1.0757625102996826 0.44394873241432997 10.628777742385864 0.44844316927376215 
1.0850379467010498 0.44391947758326 10.794611692428589 0.44843732313994694 
1.0948083400726318 0.4438966252763304 10.90786337852478 0.44843283653107224 
1.1085145473480225 0.4438814167486097 11.019786596298218 0.4484290795614262 
1.1192145347595215 0.4438757325727438 11.165273427963257 0.44842582664745106 
1.1289417743682861 0.4438757325727439 11.291763305664062 0.4484229982525708 
1.1386516094207764 0.44371250457786365 11.409118890762329 0.4484205713821787 
1.1483738422393799 0.44362327650043754 11.580321311950684 0.44841853396440085 
1.158043384552002 0.44354533411968766 11.699167013168335 0.44841686227187827 
1.1674022674560547 0.4434625797984109 11.812840700149536 0.4484155160129403 
1.1828064918518066 0.44338148624758 11.923197031021118 0.4484144442800663 
1.1919856071472168 0.44331400511726504 12.106090784072876 0.448413594452778 
1.200986385345459 0.4432649056468663 12.224183082580566 0.44841291887483387 
1.2164041996002197 0.44323488295959357 12.33405089378357 0.4484123779360087 
1.2251982688903809 0.4432266715524465 12.453017950057983 0.4484119404336828 
1.2389166355133057 0.44322667155244644 12.617512464523315 0.4484115825472907 
1.2573065757751465 0.44322667155244644 12.726564407348633 0.44841128638332656 
1.2741210460662842 0.4428581137332131 12.830697298049927 0.44841103857948983 
1.2957098484039307 0.4425873966088955 12.991610765457153 0.44841082914658115 
1.3069605827331543 0.4423706204254041 13.109683752059937 0.44841065057320545 
1.3265345096588135 0.44216569491369995 13.229660749435425 0.4484104971590599 
1.3392105102539062 0.4419782412289154 13.34017276763916 0.4484103645282983 
1.3489069938659668 0.44184597119672375 13.514843940734863 0.44841024927791484 
1.35868239402771 0.44176413756589356 13.6216721534729 0.4484101487247048 
1.3732807636260986 0.4417196265004458 13.735780000686646 0.4484100607231582 
1.38797926902771 0.4417082308688215 13.880959510803223 0.44840998353400496 
1.4091730117797852 0.4417082308688214 14.026041507720947 0.44840991572881217 
1.4252543449401855 0.4417082308688213 14.144908428192139 0.4484098561202327 
1.435060977935791 0.4417082308688215 14.259986400604248 0.4484098037105403 
1.4478719234466553 0.44143228596582607 14.401159048080444 0.44840975765324825 
1.4586589336395264 0.44131344681337714 14.51656198501587 0.44840971722414313 
1.4807257652282715 0.4412450507418388 14.63176155090332 0.4484096817991357 
1.498563528060913 0.44120232944605053 14.74885869026184 0.4484096508370951 
1.5160596370697021 0.4411725722460864 14.8711416721344 0.4484096238663569 
1.5267970561981201 0.44114983146046627 14.986008405685425 0.4484096004739734 
1.536550760269165 0.4411320499339186 15.16274094581604 0.4484095802970332 
1.5442721843719482 0.44111964685007243 15.337389945983887 0.4484095630155649 
1.5529687404632568 0.44111569736717876 15.444182634353638 0.44840954834666774 
1.5637784004211426 0.44111569736717887 15.562628746032715 0.4484095360396082 
1.5742065906524658 0.44102743313743487 15.676084995269775 0.4484095258716848 
1.5839385986328125 0.4409883868540731 15.819540739059448 0.44840951764471443 
1.593709945678711 0.4409631875363579 15.941962242126465 0.4484095111820249 
1.6034300327301025 0.4409433210921009 16.054215669631958 0.44840950632586757 
1.6121866703033447 0.4409261300546149 16.18690586090088 0.4484095029351787 
1.6208815574645996 0.4409110296612009 16.351454257965088 0.44840950088363624 
1.6298832893371582 0.44089847650534914 16.46693706512451 0.44840950005796476 
1.6404974460601807 0.4408896773912689 16.57893657684326 0.44840950035645555 
1.6540517807006836 0.4408870019021486 16.751638412475586 0.4483994295224555 
1.6647210121154785 0.4408870019021486 16.889623403549194 0.44839941349776746 
1.6741259098052979 0.4408360987050371 17.021581411361694 0.44839940028063385 
1.68662691116333 0.440816607978149 17.19105863571167 0.4483993890010168 
1.7043042182922363 0.44080591708312217 17.313111066818237 0.44839937921854317 
1.7187421321868896 0.44079883847415907 17.439953327178955 0.4483993706484217 
1.7285120487213135 0.4407937336555897 17.562681198120117 0.44839936308710804 
1.7476742267608643 0.4407899923088644 17.734264612197876 0.4483993563809865 
1.7714860439300537 0.44078734182935725 17.879347562789917 0.4483993504099073 
1.7925975322723389 0.44078569823445873 18.01144766807556 0.44839934507741486 
1.8023204803466797 0.4407852444139703 18.19064426422119 0.44839934030449713 
1.8140172958374023 0.4407852444139704 18.3604838848114 0.4483993360253792 
1.827712059020996 0.44077750993957054 18.571508169174194 0.44839933218457995 
1.8384630680084229 0.440774717336121 18.716671466827393 0.4483993287347897 
1.8480851650238037 0.44077329509541663 18.850120544433594 0.44839932563529705 
1.8568122386932373 0.44077242779594455 19.037898540496826 0.4483993228507977 
1.8652513027191162 0.44077183711065737 19.17718529701233 0.4483993203504747 
1.874690055847168 0.44077142196174085 19.32828116416931 0.44839931810727585 
1.8894104957580566 0.4407711363410236 19.50615119934082 0.44839931609733663 
1.8981590270996094 0.44077096137052885 19.617932319641113 0.44839931429951385 
1.9078888893127441 0.4407709134110193 19.733083248138428 0.4483993126950046 
1.9165987968444824 0.4407709134110193 19.87308406829834 0.4483993112670301 
1.9253177642822266 0.4407701069797097 20.033838748931885 0.4483993100005729 
1.9350738525390625 0.44076981206393356 20.148186683654785 0.44839930888215496 
1.9458096027374268 0.440769652460407 20.265352964401245 0.4483993078996496 
1.9565165042877197 0.44076954834030746 20.453162670135498 0.4483993070421212 
1.9659960269927979 0.44076947296500085 20.58095645904541 0.44839930629968766 
1.9786653518676758 0.44076941688581395 20.73282480239868 0.4483993056634011 
1.988377332687378 0.4407693763808914 20.905861139297485 0.4483993051251448 
2.001319646835327 0.44076935070832185 21.034104824066162 0.44839930467754363 
2.015204906463623 0.440769343521664 21.149987936019897 0.4483993043138855 
2.0269241333007812 0.440769343521664 21.325047969818115 0.44839930402805217 
2.035618782043457 0.44076922104335686 21.456045866012573 0.44839930381445847 
2.046753406524658 0.44076917548009426 21.609260082244873 0.4483993036679993 
2.0642173290252686 0.4407691493412788 21.770141124725342 0.4483993035840017 
2.0746092796325684 0.440769131135545 21.90816569328308 0.44839930355818297 
2.0839638710021973 0.4407691172099208 22.0311598777771 0.44839930358661306 
2.0937182903289795 0.4407691063768834 22.154724836349487 0.44839864522416006 
2.1083552837371826 0.44076909827028127 22.31038546562195 0.4483986441175509 
2.125796318054199 0.44076909300704153 22.4680016040802 0.44839864312869776 
2.149200201034546 0.44076909150743016 22.586750745773315 0.44839864223002435 
2.1719131469726562 0.44076909150743 22.781669855117798 0.4483986414059897 
2.1964962482452393 0.44076909150743 22.965575456619263 0.44839864064573803 
2.2091586589813232 0.44076906374823166 23.141976833343506 0.4483986399410832 
2.2188897132873535 0.44076905360656193 23.293174266815186 0.4483986392855764 
2.2291719913482666 0.44076904776658565 23.428351879119873 0.44839863867398544 
2.2426960468292236 0.4407690436724851 23.619160890579224 0.4483986381019713 
2.2544162273406982 0.44076904054885735 23.753520250320435 0.44839863756587095 
2.2641053199768066 0.4407690381416353 23.964066982269287 0.44839863706254734 
2.2725415229797363 0.4407690363485639 24.098403453826904 0.44839863658928 
2.2821900844573975 0.4407690351920109 24.23316526412964 0.44839863614368486 
2.2919561862945557 0.44076903486357294 24.364909887313843 0.44839863572365424 
2.3046188354492188 0.4407690348635729 24.527945518493652 0.44839863532731034 
2.3143703937530518 0.4407690348635729 24.685243129730225 0.44839863495296955 
2.3230369091033936 0.44076902883887126 24.878809690475464 0.4483986345991135 
2.3317720890045166 0.440769026628266 25.012943506240845 0.4483986342643671 
2.3407809734344482 0.4407690253222227 25.13004994392395 0.44839863394747925 
2.353358030319214 0.44076902438375704 25.315265893936157 0.448398633647308 
2.3631110191345215 0.440769023655402 25.433854818344116 0.44839863336280744 
2.372002363204956 0.4407690230867896 25.543874979019165 0.4483986330930171 
2.3809762001037598 0.44076902265922213 25.655384063720703 0.4483986328370531 
2.3896961212158203 0.4407690223821958 25.826801538467407 0.44839863259409957 
2.409207582473755 0.4407690223033612 25.954745292663574 0.44839863236340255 
2.4189131259918213 0.4407690223033611 26.096031188964844 0.4483986321442637 
2.432070732116699 0.4407690223033611 26.2474102973938 0.44839863193603485 
2.443840980529785 0.44076902086066416 26.423375606536865 0.44839863173811423 
2.4559149742126465 0.44076902033028703 26.602882862091064 0.44839863154994164 
2.464655637741089 0.440769020013195 26.76086187362671 0.448398631370995 
2.47405743598938 0.440769019782834 26.87773847579956 0.44839863120078743 
2.4837915897369385 0.4407690196027885 27.006340503692627 0.44839863103886407 
2.4935264587402344 0.44076901946152824 27.186100482940674 0.4483986308847995 
2.502251386642456 0.44076901935494195 27.35007929801941 0.4483986307381957 
2.5130667686462402 0.4407690192857662 27.4810688495636 0.4483986305986794 
2.5217742919921875 0.4407690192660627 27.645424842834473 0.4483986304659006 
2.530785083770752 0.4407690192660627 27.764790058135986 0.44839863033953087 
2.5432372093200684 0.440769018932918 27.915743350982666 0.44839863021926124 
2.55289888381958 0.44076901880760744 28.10016441345215 0.4483986301048015 
2.565291404724121 0.44076901873007923 28.251285552978516 0.4483986299958782 
2.590602159500122 0.4407690186717828 28.375027656555176 0.4483986298922338 
2.6037957668304443 0.4407690186247043 28.548178672790527 0.44839862979362555 
2.623054265975952 0.44076901858664824 28.681719303131104 0.44839862969982436 
2.6437134742736816 0.44076901855733047 28.800029754638672 0.448398629610614 
2.6643919944763184 0.44076901853796896 28.95797324180603 0.4483986295257902 
2.687987804412842 0.44076901853239076 29.10400652885437 0.4483986294451596 
2.711578369140625 0.4407690185323909 29.234156847000122 0.4483986293685397 
2.7356247901916504 0.44076901843740557 29.40913987159729 0.44839862929575725 
2.7577714920043945 0.4407690184017779 29.533873319625854 0.4483986292266484 
2.781106948852539 0.4407690183797768 29.664847373962402 0.4483992721807348 
2.8043291568756104 0.44076901836328153 0 0 
2.8265540599823 0.44076901834998 0 0 
2.8388702869415283 0.44076901833923676 0 0 
2.847653865814209 0.44076901833095716 0 0 
2.858442783355713 0.44076901832548815 0 0 
2.8715672492980957 0.440769018323911 0 0 
2.895115613937378 0.440769018323911 0 0 
2.9098589420318604 0.44076901829704135 0 0 
2.919595241546631 0.4407690182869643 0 0 
2.929288625717163 0.4407690182807322 0 0 
2.9427764415740967 0.44076901827605053 0 0 
2.9656283855438232 0.4407690182722726 0 0 
2.982825517654419 0.4407690182692197 0 0 
2.992563247680664 0.4407690182668664 0 0 
3.0051443576812744 0.4407690182653113 0 0 
3.0160374641418457 0.4407690182648627 0 0 
3.0292410850524902 0.44076901826486276 0 0 
3.0389859676361084 0.4407690182572165 0 0 
3.0524356365203857 0.44076901825434917 0 0 
3.063190460205078 0.44076901825257425 0 0 
3.0722031593322754 0.44076901825123965 0 0 
3.082878351211548 0.4407690182501621 0 0 
3.0914995670318604 0.44076901824929104 0 0 
3.1081907749176025 0.44076901824861925 0 0 
3.1198887825012207 0.4407690182481753 0 0 
3.1296167373657227 0.4407690182480473 0 0 
3.1383116245269775 0.44076901824804726 0 0 
3.150947332382202 0.44076901824804726 0 0 
3.166902780532837 0.4407690182456861 0 0 
3.179156541824341 0.4407690182448177 0 0 
3.192516565322876 0.44076901824429554 0 0 
3.2054431438446045 0.44076901824391423 0 0 
3.21602201461792 0.44076901824361575 0 0 
3.227869749069214 0.4407690182433809 0 0 
3.2422823905944824 0.44076901824320286 0 0 
3.252044677734375 0.4407690182430871 0 0 
3.2627546787261963 0.4407690182430541 0 0 
3.2761476039886475 0.44076901824305403 0 0 
3.286769151687622 0.44076901824305414 0 0 
3.2963240146636963 0.44076901824245096 0 0 
3.305765390396118 0.4407690182422285 0 0 
3.3237085342407227 0.44076901824209364 0 0 
3.334324359893799 0.44076901824199455 0 0 
3.345917224884033 0.44076901824191655 0 0 
3.3569540977478027 0.44076901824185516 0 0 
3.3769032955169678 0.44076901824180853 0 0 
3.398984670639038 0.44076901824177833 0 0 
3.4208202362060547 0.44076901824176973 0 0 
3.4469528198242188 0.44076901824176973 0 0 
3.4681849479675293 0.4407690182416239 0 0 
3.4809296131134033 0.440769018241569 0 0 
3.4951443672180176 0.4407690182415349 0 0 
3.50482439994812 0.44076901824150905 0 0 
3.513543128967285 0.44076901824148806 0 0 
3.5246939659118652 0.4407690182414711 0 0 
3.5370872020721436 0.440769018241458 0 0 
3.5462136268615723 0.44076901824144926 0 0 
3.56864595413208 0.4407690182414467 0 0 
3.5791783332824707 0.44076901824144676 0 0 
3.589449167251587 0.4407690182414042 0 0 
3.6034657955169678 0.4407690182413883 0 0 
3.6140246391296387 0.4407690182413785 0 0 
3.6268155574798584 0.440769018241371 0 0 
3.6363348960876465 0.44076901824136494 0 0 
3.6461071968078613 0.44076901824136006 0 0 
3.655651092529297 0.4407690182413563 0 0 
3.6654326915740967 0.4407690182413537 0 0 
3.6752841472625732 0.44076901824135317 0 0 
3.685133457183838 0.4407690182413531 0 0 
3.6937713623046875 0.4407690182413531 0 0 
3.711348056793213 0.44076901824133985 0 0 
3.7209808826446533 0.44076901824133496 0 0 
3.7384560108184814 0.44076901824133213 0 0 
3.749613046646118 0.44076901824132997 0 0 
3.758319139480591 0.4407690182413283 0 0 
3.7707438468933105 0.44076901824132697 0 0 
3.7824583053588867 0.44076901824132597 0 0 
3.7920329570770264 0.44076901824132536 0 0 
3.8036155700683594 0.44076901824132514 0 0 
3.8162503242492676 0.4407690182413252 0 0 
3.8308486938476562 0.440769018241322 0 0 
3.841634511947632 0.44076901824132086 0 0 
3.851142168045044 0.44076901824132003 0 0 
3.8608551025390625 0.44076901824131953 0 0 
3.8712923526763916 0.4407690182413191 0 0 
3.8828234672546387 0.4407690182413188 0 0 
3.892789125442505 0.4407690182413184 0 0 
3.901721715927124 0.44076901824131826 0 0 
3.9124464988708496 0.44076901824131826 0 0 
3.9239819049835205 0.4407690182413173 0 0 
3.932690382003784 0.4407690182413171 0 0 
3.944167375564575 0.44076901824131687 0 0 
3.9697155952453613 0.4407690182413167 0 0 
3.988044261932373 0.44076901824131653 0 0 
4.006352424621582 0.4407690182413164 0 0 
4.025459289550781 0.4407690182413163 0 0 
4.040698766708374 0.4407690182413163 0 0 
4.050829172134399 0.4407690182413161 0 0 
4.060764789581299 0.44076901824131604 0 0 
4.071012735366821 0.440769018241316 0 0 
4.0813024044036865 0.4407690182413158 0 0 
4.090692043304443 0.44076901824131587 0 0 
4.099768877029419 0.4407690182413158 0 0 
4.108844041824341 0.4407690182413158 0 0 
4.118469715118408 0.4407690182413157 0 0 
4.130521774291992 0.4407690182413157 0 0 
4.140639066696167 0.44076901824131565 0 0 
4.15242600440979 0.44076901824131565 0 0 
4.1609485149383545 0.4407690182413157 0 0 
4.1706931591033936 0.4407690182413156 0 0 
4.179420232772827 0.4407690182413156 0 0 
4.191820859909058 0.4407690182413157 0 0 
4.203265905380249 0.4407690182413156 0 0 
4.2130231857299805 0.4407690182413156 0 0 
4.224481105804443 0.4407690182413156 0 0 
4.233810663223267 0.4407690182413156 0 0 
4.246149063110352 0.4407690182413156 0 0 
4.264866352081299 0.44076901824131554 0 0 
4.281629800796509 0.4407690182413156 0 0 
4.293413400650024 0.4407690182413156 0 0 
4.302751302719116 0.4407690182413156 0 0 
4.316676616668701 0.4407690182413156 0 0 
4.329411029815674 0.4407690182413156 0 0 
4.342751502990723 0.44076901824131554 0 0 
4.359031438827515 0.4407690182413156 0 0 
4.378968000411987 0.4407690182413156 0 0 
4.403074741363525 0.4407690182413156 0 0 
4.4261579513549805 0.44076901824131554 0 0 
4.452356576919556 0.4407690182413156 0 0 
4.4774792194366455 0.4407690182413155 0 0 
4.4894938468933105 0.44076901824131554 0 0 
4.504202842712402 0.44076901824131554 0 0 
4.5138099193573 0.44076901824131554 0 0 
4.523524284362793 0.4407690182413155 0 0 
4.532750844955444 0.4407690182413155 0 0 
4.542686700820923 0.4407690182413155 0 0 
4.55226993560791 0.4407690182413155 0 0 
4.56288743019104 0.44076901824131554 0 0 
4.573954343795776 0.44076901824131554 0 0 
4.586997985839844 0.44076901824131554 0 0 
4.596606969833374 0.44076901824131554 0 0 
4.606113910675049 0.4407690182413156 0 0 
4.615960121154785 0.44076901824131554 0 0 
4.627337694168091 0.44076901824131554 0 0 
4.6388702392578125 0.4407690182413155 0 0 
4.651051044464111 0.44076901824131554 0 0 
4.6606550216674805 0.44076901824131554 0 0 
4.6726648807525635 0.4407690182413155 0 0 
4.6883909702301025 0.44076901824131554 0 0 
4.698420763015747 0.44076901824131554 0 0 
4.707020282745361 0.4407690182413155 0 0 
4.7175452709198 0.4407690182413154 0 0 
4.7262232303619385 0.4407690182413155 0 0 
4.738752603530884 0.4407690182413155 0 0 
4.748329401016235 0.4407690182413155 0 0 
4.757396936416626 0.4407690182413155 0 0 
4.766911268234253 0.4407690182413154 0 0 
4.778433084487915 0.4407690182413153 0 0 
4.787177562713623 0.4407690182413155 0 0 
4.797246694564819 0.4407690182413154 0 0 
4.806575059890747 0.4407690182413155 0 0 
4.815299987792969 0.4407690182413155 0 0 
4.826073884963989 0.4407690182413155 0 0 
4.83568811416626 0.4407690182413155 0 0 
4.847159385681152 0.4407690182413155 0 0 
4.865676403045654 0.4407690182413155 0 0 
4.888617277145386 0.4407690182413155 0 0 
4.9113569259643555 0.4407690182413155 0 0 
4.932825088500977 0.4407690182413155 0 0 
4.949279308319092 0.4407690182413155 0 0 
4.9598963260650635 0.4407690182413155 0 0 
4.9685139656066895 0.4407690182413155 0 0 
4.978168725967407 0.4407690182413155 0 0 
4.98688530921936 0.4407690182413155 0 0 
5.0030553340911865 0.4407690182413155 0 0 


==> Graphes/miserables_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.22148590917748132 12 0.16802296593488425 12 0.11796974027656838 12 0.40750044135938024 
24 0.0011198576533028577 24 0.0010010517172131812 24 0.0022662037359688653 24 0.2581559992132909 
36 0.003240237313974714 36 0.0003182652855254158 36 0.0004555702618588166 36 0.18375407704094612 
48 9.719377370390697e-06 48 1.86826016276547e-05 48 5.879354885703762e-05 48 0.10170866915357789 


==> Graphes/spectro_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.02632369595843919 12 0.02761413640298638 12 0.028593513000812032 12 0.026655577833168777 
24 0.01947879454749299 24 0.020259871540486342 24 0.020746192023450436 24 0.02019266487447594 
36 0.01470343643010358 36 0.01584974516058753 36 0.016134812147289027 36 0.01581109240401065 
48 0.010845087236091873 48 0.012136182518495017 48 0.01237209629449021 48 0.012206511078810076 


==> Graphes/synth_SVD.txt <==
x1 y1 x2 y2 x3 y3 x4 y4 
12 0.3869700994781342 12 0.3946817150127235 12 0.4022465963749285 12 0.4028040326938341 
24 0.26243027155002224 24 0.26210329949683764 24 0.2650294683320011 24 0.3164624093633656 
36 0.1502209169960832 36 0.14028661281051932 36 0.13755621208779312 36 0.24151110836579603 
48 0.05389186929557753 48 0.051737594426457464 48 0.05026699645792833 48 0.1755707509928465 


==> Graphes/synth_ciaperoni_it.txt <==
x1 y1 x2 y2 
0 1.0 0 0.9999999999999996 
1 0.7825101338439572 1 0.9999999999999996 
2 0.542947216557754 2 0.6688409581758651 
3 0.43271037289738684 3 0.4194684411024624 
4 0.36339425617301613 4 0.330706665585563 
5 0.3172824521309365 5 0.27600628369698743 
6 0.2843896379459594 6 0.2254042211326704 
7 0.2577393185432657 7 0.18630038868184579 
8 0.23433627281335043 8 0.1615159828542197 
9 0.21515827776162627 9 0.14351143366336047 
10 0.19967080156547198 10 0.12908539253375714 
11 0.18680885119626692 11 0.11808397375239199 
12 0.1756235965923048 12 0.10958036755188359 
13 0.1662667726911391 13 0.10240381597693086 
14 0.16006310580153274 14 0.09636695318320197 
15 0.1587669940620936 15 0.09151776012054216 
16 0.1587669940620936 16 0.08802450187531125 
17 0.1268396965021307 17 0.0856132432738952 
18 0.10872781215850429 18 0.08390818624760352 
19 0.09717386532889422 19 0.08270474175614657 
20 0.08878505013180175 20 0.08189816262743595 
21 0.08258286652590985 21 0.08142279214566175 
22 0.07785154676876936 22 0.08122866948830196 
23 0.07436397818870043 23 0.08127705619376435 
24 0.07212456024044143 24 0.060597566041062804 
25 0.07149885484223574 25 0.05980627821855912 
26 0.07149885484223574 26 0.059061413353898806 
27 0.061271670465659345 27 0.05832729791515224 
28 0.05598558002766213 28 0.05759663298587889 
29 0.05247982626124553 29 0.056877063080422285 
30 0.04984381753185942 30 0.05618469555044159 
31 0.047778118323848075 31 0.05553252151683804 
32 0.04612149568144836 32 0.05492527905529182 
33 0.04484115791600437 33 0.05436166041297649 
34 0.04399534900553149 34 0.05383784317077544 
35 0.0437435544724941 35 0.05334954828764383 
36 0.04374355447249365 36 0.05289281031778273 
37 0.0437435544724932 37 0.05246414933607655 
38 0.0437435544724932 38 0.05206053683476884 
39 0.03664563882191784 39 0.051679302780365394 
40 0.033075001028726625 40 0.05131803386852332 
41 0.030693079895743408 41 0.050974487009883836 
42 0.02889744874831261 42 0.050646529081693155 
43 0.027512841447524305 43 0.05033209922755455 
44 0.026452875397046487 44 0.05002917885811904 
45 0.025674058562327157 45 0.04973574860154064 
46 0.02518111571240041 46 0.04944970365165603 
47 0.025039215610100474 47 0.049168675968523604 
48 0.025039215610100474 48 0.048889646841438136 
49 0.022625599379212925 49 0.04860805553711822 
50 0.021366944386195713 50 0.048315638442980535 
51 0.020497686680244754 51 0.04799532823378515 
52 0.019829216747258634 52 0.047613768296939654 
53 0.0192882260424745 53 0.04714131276597262 
54 0.018843714778656595 54 0.04663424670143471 
55 0.018483712289163297 55 0.046177676154264796 
56 0.018229917204794947 56 0.04579325918947567 
57 0.0181487707640007 57 0.045488013095513855 
58 0.018148770763999802 58 0.04526532673185261 
59 0.018148770763999802 59 0.045096272135631534 
60 0.016193482564983964 60 0.04501549541402593 
61 0.015165436055262516 61 0.04502969420079057 
62 0.01438488078137821 62 0.031633118242111825 
63 0.013715893025255214 63 0.03113343422289905 
64 0.013130824695247822 64 0.03069132771218599 
65 0.012638167710402074 65 0.030286913420914253 
66 0.012247069106716349 66 0.029909889489931347 
67 0.011983370254433783 67 0.0295540690967442 
68 0.011904893180533399 68 0.02921533631489095 
69 0.011904893180533399 69 0.02889101398485777 
70 0.010582874191594253 70 0.028584207527261644 
71 0.009901959423756001 71 0.028287495248143668 
72 0.009422076906984721 72 0.02799898349475084 
73 0.00904991978442451 73 0.02771780103093675 
74 0.00875159484383692 74 0.02744297199487123 
75 0.008515013937374893 75 0.027173643107314 
76 0.008335414522945115 76 0.026909089172480676 
77 0.008219127482189757 77 0.026648696253392716 
78 0.008185318322255847 78 0.02639194598241799 
79 0.008185318322255847 79 0.026138402572641398 
80 0.007604956243788219 80 0.025887701971300112 
81 0.007274023318905629 81 0.025639542571272093 
82 0.007022945521108339 82 0.025393675293701158 
83 0.00681213307060756 83 0.025149871491129138 
84 0.006628526057988 84 0.024907484642904893 
85 0.006468989295090906 85 0.024665812025072557 
86 0.006335049811220645 86 0.024426747625615145 
87 0.00623782235080972 87 0.02419009802924219 
88 0.00620610289871742 88 0.02395593232137986 
89 0.00620610289871742 89 0.023724493400002086 
90 0.00562558346831267 90 0.023496087785033596 
91 0.005302067289009052 91 0.023271036890746805 
92 0.005061903371725206 92 0.02304964180564415 
93 0.004866326682565928 93 0.022832159035739315 
94 0.004703119961633733 94 0.022618790061728268 
95 0.0045687431524248845 95 0.02240968479918075 
96 0.004464134292831317 96 0.022204954983008705 
97 0.004395684120098707 97 0.02200469117304141 
98 0.004376065501703109 98 0.02180897746417839 
99 0.004376065501703109 99 0.0216179002987313 
100 0.004051082097179269 100 0.021431550531456102 
101 0.003871716196838929 101 0.02125001996123604 
102 0.0037371301956516676 102 0.021073394540081315 
103 0.0036248784257667246 103 0.02090174656403519 
104 0.003526781812525754 104 0.02073512769042798 
105 0.0034393004306323884 105 0.020573563930754254 
106 0.0033638887449073114 106 0.020417053068751603 
107 0.00330946138020572 107 0.02026556439440319 
108 0.0032928652728885215 108 0.02011904029498928 
109 0.0032928652728885215 109 0.019977399104092068 
110 0.0030145705976581372 110 0.019840538629964648 
111 0.0028666943395792093 111 0.01970833989777422 
112 0.002758104253678724 112 0.019580670784161106 
113 0.002671201372564564 113 0.01945738935678009 
114 0.002599662503319306 114 0.019338346837966657 
115 0.0025408101451842263 115 0.019223390188602217 
116 0.002494513977650331 116 0.019112364361888325 
117 0.0024636986425224327 117 0.019005114310439764 
118 0.0024546410262960353 118 0.018901486831120966 
119 0.0024546410262960353 119 0.01880133225609931 
120 0.0022980634925884595 120 0.018704505801724985 
121 0.0022090232700172495 121 0.018610868196418103 
122 0.0021415789884746362 122 0.018520285416335176 
123 0.002085634083839813 123 0.01843262785460494 
124 0.002037823196270861 124 0.018347769078468766 
125 0.0019970809862040494 125 0.018265584451906125 
126 0.0019640811437149916 126 0.01818595136911333 
127 0.0019414593432286358 127 0.01810875139355152 
128 0.0019346547232953666 128 0.018033871950336074 
129 0.0019346547232953666 129 0.01796120676054075 
130 0.0018150558368202634 130 0.017890655811816796 
131 0.0017463575462019394 131 0.01782212534747997 
132 0.0016938182383056692 132 0.017755527895637918 
133 0.0016501493401971914 133 0.017690782138317387 
134 0.001612847102644959 134 0.01762781228232704 
135 0.0015811656130465216 135 0.017566546746316886 
136 0.0015557076976406633 136 0.017506916656036237 
137 0.0015384483962551554 137 0.017448855150250502 
138 0.0015333357038638162 138 0.017392297807281003 
139 0.0015333357038638162 139 0.01733718344763873 
140 0.001444544525294744 140 0.017283454604169662 
141 0.0013928159103711183 141 0.017231057580615706 
142 0.0013527526161930992 142 0.01717994229798698 
143 0.001319406195324199 143 0.017130062078341442 
144 0.001290906573180209 144 0.01708137342483544 
145 0.0012666727420226488 145 0.01703383581215769 
146 0.0012471796419153383 146 0.016987411487644242 
147 0.0012340056859464043 147 0.016942065281032422 
148 0.0012301323505664247 148 0.01689776442129861 
149 0.0012301323505664247 149 0.016854478359791935 
150 0.0011632274363259254 150 0.016812178599314397 
151 0.0011240328357992168 151 0.016770838529071765 
152 0.0010935495604327025 152 0.01673043326545066 
153 0.0010683357507964787 153 0.016690939498688488 
154 0.001047115220869797 154 0.01665233534552403 
155 0.0010293366096067514 155 0.01661460020795296 
156 0.0010152725221878303 156 0.01657771463831528 
157 0.0010059306043144953 157 0.016541660210946094 
158 0.001003228344353586 158 0.01650641940072212 
159 0.001003228344353586 159 0.01647197546882042 
160 0.0009566735491987754 160 0.016438312356038876 
161 0.0009287122707667656 161 0.01640541458400397 
162 0.0009065830155680184 162 0.016373267164542762 
163 0.0008881229748205917 163 0.016341855517442053 
164 0.0008725645801643151 164 0.016311165396703194 
165 0.0008594438103678054 165 0.016281182825336266 
166 0.0008489829466981251 166 0.01625189403859542 
167 0.0008419507496793107 167 0.016223285435446926 
168 0.0008398834702845091 168 0.016195343537975387 
169 0.0008398834702845091 169 0.01616805495828998 
170 0.0008037148812031445 170 0.016141406372438976 
171 0.0007816798856593026 171 0.016115384500760162 
172 0.0007639470032012464 172 0.01608997609403364 
173 0.0007488708727437817 173 0.016065167924786187 
174 0.0007358821316751933 174 0.016040946783092508 
175 0.0007246413503113729 175 0.01601729947620554 
176 0.0007154366632380022 176 0.015994212831410098 
177 0.0007090646662690417 177 0.015971673701510883 
178 0.0007071335846157161 178 0.01594966897242617 
179 0.0007071335846152657 179 0.015928185572419297 
180 0.0007071335846152657 180 0.01590721048256312 
181 0.0006659700578378329 181 0.01588673074807402 
182 0.0006428776715123384 182 0.015866733490214693 
183 0.0006248627329925612 183 0.015847205918491397 
184 0.0006097812810341621 184 0.015828135342883205 
185 0.0005967417433580627 185 0.015809509185853308 
186 0.0005853389988683323 186 0.01579131499384288 
187 0.0005758457314004419 187 0.01577354044791612 
188 0.0005691395594249403 188 0.01575617337317501 
189 0.0005670622667747396 189 0.01573920174648675 
190 0.0005670622667747396 190 0.01572261370204787 
191 0.0005296780750335387 191 0.015706397534309042 
192 0.00050757863185927 192 0.01569054169785933 
193 0.0004900100050465789 193 0.01567503480403308 
194 0.0004749167609326249 194 0.015659865614215042 
195 0.0004615214674956311 195 0.015645023030127506 
196 0.00044955489836406577 196 0.015630496081658236 
197 0.0004394058931658772 197 0.015616273913050639 
198 0.00043212645444172537 198 0.015602345768402186 
199 0.000429844923097894 199 0.01558870097742003 
200 0.000429844923097894 200 0.015575328942233024 
201 0.0003887018521233889 201 0.015562219125806876 
202 0.0003648847214360106 202 0.0155493610421858 
203 0.0003462161104500128 203 0.015536744248478675 
204 0.000330252020028647 204 0.015524358338254258 
205 0.00031604265054015055 205 0.015512192935860886 
206 0.0003033014058714124 206 0.015500237691102394 
207 0.00029242881830355004 207 0.015488482273748744 
208 0.0002845785328573215 208 0.015476916367460812 
209 0.00028210226630751673 209 0.015465529662834352 
210 0.0002821022663070664 210 0.01545431184943479 
211 0.0002821022663066161 211 0.015443252606850342 
212 0.0002821022663066161 212 0.015432341594899425 
213 0.00021718162270454377 213 0.015421568443227457 
214 0.0001843899298917634 214 0.015410922740542923 
215 0.0001605958806182319 215 0.015400394023661192 
216 0.00014142349423540665 216 0.015389971766375835 
217 0.00012519727835560922 217 0.015379645367789126 
218 0.0001111794640968795 218 0.015369404139186667 
219 9.952261744511729e-05 219 0.015359237287699456 
220 9.12316795837044e-05 220 0.01534913389398935 
221 8.863906774688594e-05 221 0.015339082880236969 
222 8.863906774643563e-05 222 0.01532907296441295 
223 8.863906774643563e-05 223 0.015319092598162644 
224 3.119520666839724e-05 224 0.015309129889565128 

